Enhanced Uplink Data Detection for Massive MIMO with 1-Bit ADCs: Analysis and Joint Detection

We present a new analytical framework on the uplink data detection for massive multiple-input multiple-output systems with 1-bit analog-to-digital converters (ADCs). We first characterize the expected values of the soft-estimated symbols (after the linear receiver and prior to the data detection), which are affected by the 1-bit quantization during both the channel estimation and the uplink data transmission. In our analysis, we consider conventional receivers such as maximum ratio combining (MRC), zero forcing, and minimum mean squared error (MMSE), with multiple user equipments (UEs) and correlated Rayleigh fading. Additionally, we design a linear minimum mean dispersion (LMMD) receiver tailored for the data detection with 1-bit ADCs, which exploits the expected values of the soft-estimated symbols previously derived. Then, we propose a joint data detection (JD) strategy that exploits the interdependence among the soft-estimated symbols of the interfering UEs, along with its low-complexity variant. These strategies are compared with the robust maximum likelihood data detection with 1-bit ADCs. Numerical results examining the symbol error rate show that MMSE exhibits a considerable performance gain over MRC, whereas the proposed LMMD receiver significantly outperforms all the conventional receivers. Lastly, the proposed JD and its low-complexity variant provide a significant boost in comparison with the single-UE data detection.

==> Figures/Data/Av_Ex_points_K3.txt <==
Er,Ei
-86.7585974605272,86.6591709416374
-95.547823584068,31.8652406404595
-86.6591709416374,-86.7585974605272
-95.4796009996388,-31.8182138759616
-31.8182138759615,95.4796009996388
-35.979007419533,35.9713453037663
-31.8652406404595,-95.5478235840679
-35.9713453037664,-35.979007419533
86.6591709416375,86.7585974605273
95.4796009996388,31.8182138759616
86.7585974605272,-86.6591709416374
95.5478235840679,-31.8652406404595
31.8652406404595,95.547823584068
35.9713453037664,35.979007419533
31.8182138759616,-95.4796009996388
35.979007419533,-35.9713453037663


==> Figures/Data/Ex_points_K3.txt <==
Er,Ei
-75.4058592844832,75.0375299731835
-80.8464829117516,27.0206823242987
-75.4481352395702,-74.491212218309
-80.8481632130613,-26.3398758190762
-27.3429986335268,80.414510828607
-29.7587888474702,29.3235325497032
-27.4906830228061,-79.5737705908911
-29.8048194663608,-28.3701839639634
74.1242141388645,75.1199871173743
79.2242788036304,27.0848986708517
74.0661681061581,-74.2013010712565
79.2090089509503,-26.1809743269604
26.0139975324393,80.4569078297227
27.9682352919571,29.3633808331649
25.8546582144421,-79.4359660543232
27.9136959506779,-28.2850563812016
-80.2519534841763,79.4172674924338
-86.9567549538773,28.439347000105
-80.4068554125928,-80.0390561852049
-87.0107449787386,-29.0481386472471
-29.2566186650031,85.8871386311877
-32.3143347833238,31.1912019369414
-29.499426289726,-86.4608130229213
-32.4040055110705,-31.8338188557135
79.2393629345966,79.5558246873835
85.5918136748718,28.5430466573463
79.2420522446137,-79.7007255042431
85.6101928114155,-28.8468220883843
28.2318844163085,85.9561055076108
30.7889962671408,31.2529632050644
28.0587129719246,-86.291444172008
30.7330521972502,-31.7202957289426
-74.046956202333,74.0900483634497
-79.2316531135738,26.1058031075385
-74.1904121702731,-75.0661641014381
-79.2813526324031,-27.0966584672652
-25.7965508711835,79.3410849486411
-27.8784469876282,28.2269434864617
-26.0147908992182,-80.3687945650762
-27.955402367092,-29.3509630704672
75.5278946377594,74.4550440351541
80.9566395998652,26.2972676008117
75.5451437000923,-75.0168683023816
80.9861114396472,-27.0472633867518
27.5736536513941,79.5117202337159
29.8940055415146,28.3274527182901
27.4244739186696,-80.3364572921779
29.8526848652533,-29.3154810945669
-79.6895028978667,79.0292864557049
-86.2646299378307,28.0568247091777
-79.8883763339577,-80.2690165139188
-86.3404793427047,-29.3598601695228
-28.6083173462486,85.4369736784681
-31.4919918790734,30.716452468616
-28.8806317225826,-86.7956497356239
-31.5953127903838,-32.2576144209622
79.8072460761303,79.2897764472899
86.3193148141252,28.2163561737876
79.8495496182583,-80.0399281532629
86.3616687018815,-29.2130021516667
28.8793474749077,85.5635924679205
31.6239200858436,30.8063649710839
28.7167403392747,-86.6762958943566
31.5776019377939,-32.1704023414064
-79.7781502775334,80.1242567205012
-86.2751868820765,29.2465900301098
-79.7456857164522,-79.2864962921188
-86.2410813132306,-28.2109885317822
-28.7003562382656,86.8022008587066
-31.5295038287006,32.2257170655926
-28.8064565228889,-85.5779371395578
-31.5550242386654,-30.8059725758515
79.8005513533558,80.2938947235885
86.2882517657373,29.326297226722
79.7473681134454,-79.1215587065798
86.2743418588338,-28.1386117155666
28.8320004413488,86.8911004281607
31.5848914330813,32.2810939578716
28.6800863847494,-85.4923276000708
31.532676272396,-30.7549754185722
-86.0196670496319,85.7698531032995
-94.3726066551781,31.3750887227391
-86.0636588830039,-85.8527862340443
-94.3719472918787,-31.3421250702805
-31.4421064057393,94.0931391893072
-35.3041740536577,35.152032503439
-31.6325061236525,-94.007627420483
-35.3666837362842,-35.0105935576649
85.8273374217998,85.9641742561252
94.0759259364768,31.4709130505545
85.8163434805594,-85.6111711859157
94.0896373677113,-31.2238646737572
31.3653139121947,94.1982746365788
35.0109498415108,35.2219820239288
31.1872785050037,-93.8769972423324
34.9532106702535,-34.9275530719619
-79.2662501199291,79.5911825134777
-85.6564649572415,28.7824195239638
-79.2679038102161,-79.5100886522815
-85.6392851471835,-28.5473554667317
-28.0413240509269,86.1604293837066
-30.7258499510572,31.63379474061
-28.2048856848466,-85.9156008312721
-30.7753965289467,-31.2717375901398
80.4475796441932,79.9642883676396
87.0744725233206,28.9612565152693
80.3749480273129,-79.4666630500746
87.0634952755874,-28.5219528024202
29.5454450835067,86.3491412111713
32.4591186583789,31.7412317661807
29.3463916456407,-85.8844100606735
32.3944923115614,-31.2420484810926
-85.8040843308881,85.5516858087217
-94.0982114510287,31.1789566485194
-85.8619109195587,-85.9434215223913
-94.1049891204716,-31.4827406359878
-31.1584333726947,93.8198534236241
-34.9354926423462,34.8875755325507
-31.3717675127435,-94.1544573792873
-35.0080835238028,-35.2193992465642
86.0949681595752,85.8315485492013
94.418769630354,31.3164913611632
86.0820466955685,-85.7585191821395
94.4375992769773,-31.3910992800163
31.6701189288621,93.9691525895783
35.4093471350442,34.9811569474845
31.4770354511792,-94.0507490703963
35.3494667042432,-35.1498121043201
-74.0799606477192,74.3109182891983
-79.1821897590267,26.2723892283388
-74.083430448983,-75.0400683228874
-79.1740918516193,-27.0059936359065
-25.8962801408489,79.5174077315659
-27.8985161280745,28.3528995151933
-25.9541054924838,-80.3560483202421
-27.9097086214864,-29.2900702043527
75.4132308908815,74.4267299540819
80.898558272245,26.2663233107303
75.5576544880627,-75.0393218326332
80.9766401346915,-27.0757275062248
27.4407755695471,79.5822133697903
29.8308085304967,28.3686749846171
27.4499574331425,-80.3441867175691
29.8526580641142,-29.3048193575665
-79.7972557906101,79.2154048305934
-86.2868782518476,28.2373425216482
-79.7919755112141,-80.2053771684696
-86.2721251357256,-29.2319026385681
-28.7381563844643,85.5506935314478
-31.5486984801697,30.8327691999429
-28.8218501196591,-86.7554820215362
-31.5683145843219,-32.1749180896244
79.7410364065995,79.2353430571225
86.2950094949727,28.1820866853343
79.8721250493193,-80.0439188936661
86.3725796785024,-29.227634186996
28.7677030544757,85.5751284869953
31.5687138008901,30.8294705185475
28.7487217029345,-86.6631925300364
31.583214360132,-32.1479342717756
-75.6840692073343,75.0404138483362
-81.0953133682692,27.1086288096361
-75.4881800525571,-74.400873818741
-80.9910250312006,-26.228308674961
-27.5319328626468,80.2900074420439
-29.9399287600823,29.306703443007
-27.5253786049557,-79.5256774891449
-29.9145238366629,-28.3267435478715
74.141567601037,74.9883016844707
79.2274868490959,27.0179262362397
74.0604241567632,-74.1961462109226
79.2045014623237,-26.1966274532686
25.9477843978173,80.2813396149477
27.8949968529883,29.2837481216316
25.835131256115,-79.4211656115756
27.863017805752,-28.293202604755
-80.475183986239,79.534099733386
-87.1218365649471,28.6045197153597
-80.3753118706751,-79.945251810444
-87.0589245415922,-28.9014615559793
-29.4378375139995,85.8944915136507
-32.4565267592496,31.2638558751694
-29.4854392316423,-86.4021045205031
-32.4545927956792,-31.7482943306935
79.2208216359089,79.4674863787458
85.5871349789096,28.5010708538601
79.2535208611146,-79.69036856041
85.6181298418406,-28.8509664629158
28.1387417770192,85.8786938173188
30.7197781245884,31.2365980743316
28.0673129689011,-86.26563373268
30.7095447349098,-31.6981144930246
-79.2326358753753,79.8151209778544
-85.5715815981779,28.9228180398289
-79.1943397313472,-79.5125123211703
-85.5390663261043,-28.4946336005035
-28.0924123825437,86.4100625775999
-30.7181032149797,31.79176086115
-28.1670382983522,-85.9127268144489
-30.7320604845288,-31.2133410251469
80.3338689009005,80.0108416251512
87.0085634495111,28.981031278643
80.3708204040448,-79.4776634802574
87.0385070994448,-28.5246855752312
29.4324373293273,86.5147658733055
32.4031255966349,31.8409386534281
29.3539887033557,-85.8865174069858
32.3862583271248,-31.2097798483024
-85.8277891423021,85.6761454173589
-94.079850194774,31.2783993726537
-85.8108912828565,-85.9256139625845
-94.0528338196935,-31.4276292093376
-31.2161885944339,93.9346817772551
-34.9528269264539,34.9765824320527
-31.3420811458229,-94.1418587052501
-34.9859477179406,-35.1750622586662
86.0403293635145,85.8278958203625
94.3901402801447,31.3105983673359
86.087079730437,-85.7643460115115
94.4323594771321,-31.3979523875429
31.5992373249141,94.0243108033278
35.3722288409672,35.0198366778589
31.4890456675772,-94.0485520537131
35.3478140564246,-35.1338959618941
-79.9439655081416,79.9842043044336
-86.4525753707581,29.2055066475031
-79.8002464168104,-79.2420334125157
-86.366159393428,-28.1862770760409
-28.7734770443822,86.5623479249797
-31.6316790593323,32.105073702814
-28.8404122957647,-85.5609458288378
-31.6346097694663,-30.8270850666552
79.873068680684,80.1772319187281
86.3271190893134,29.261278859463
79.7498341098095,-79.1217534499531
86.2878341315203,-28.1588037607465
28.8604442022223,86.6706056142181
31.5775446341268,32.1558826788517
28.6697203170117,-85.4925393087976
31.5126782534418,-30.7930657223599
-86.1427365060966,85.7651216211074
-94.4863012334362,31.4173779769054
-86.0721301246747,-85.8109887302091
-94.4298687739818,-31.2871317121315
-31.5251753859412,94.0195425261738
-35.3894454545976,35.1379490217947
-31.6402146400502,-93.9837289357616
-35.4125244331034,-34.9883539747042
85.8428834428733,85.9025414010865
94.0853220284509,31.4381495147495
85.8200333566227,-85.6077694170523
94.0953340158023,-31.2310273414721
31.344211852645,94.1036112684641
34.9839991058572,35.1758709858373
31.1858575904073,-93.8684820416865
34.9374106944677,-34.9320260819948
-80.1518128321752,80.2225664450444
-86.7312375964412,29.3601153624539
-80.0586783609676,-79.1975926921016
-86.6705834814442,-28.107074839792
-29.1663157853545,86.8750585791138
-32.1111166716495,32.3293775953394
-29.1956091242026,-85.4703775556672
-32.1012374884419,-30.6903561545162
79.2856530821591,80.264461973765
85.6555812431208,29.3267337257123
79.3045780362873,-79.0399408742863
85.6738087049304,-28.084005702171
28.3099871047724,86.9055749027633
30.9284994662059,32.3313692235356
28.2360150994629,-85.3850420562247
30.9122336702495,-30.660080672256
-86.4586840379422,85.8651360156836
-94.9392753110418,31.4468827195214
-86.4244592060608,-85.871056986292
-94.9058914942939,-31.3310978310218
-31.9889968517771,94.1619475444717
-36.0164882980373,35.1978298167638
-32.0633714113496,-94.0502371661969
-36.0255910885989,-35.0267472045488
85.2866964800616,85.8873629575031
93.4124775184443,31.3863512617402
85.3943271037369,-85.6538060238649
93.4792118543948,-31.2877581974852
30.7817126515172,94.1831313806871
34.2642603845443,35.1889752724616
30.7337708642108,-93.9242529768138
34.2673290898096,-34.9751210366256
-79.3330915837039,78.9554663862643
-85.7527226626866,28.0250122135071
-79.3651895701449,-80.2050937124404
-85.7575982004455,-29.3290331260601
-28.2345934882391,85.3123354348276
-30.9337041967398,30.6082483371877
-28.3124309064549,-86.8319661462263
-30.9507214738947,-32.3253931466087
80.0636405884746,79.1482422157914
86.7107741213964,28.0314850809632
80.2882858689231,-80.2554208077108
86.8355780799309,-29.4361290961615
29.2113156384201,85.4139166536224
32.1303122520747,30.6327464781075
29.2519317726072,-86.836844408134
32.1767629994526,-32.3537805584701
-86.1021084439839,85.325311525389
-94.4956647194176,30.8599853590711
-86.1357839091293,-86.2985354342226
-94.5004334500944,-31.8652884541395
-31.5785557253936,93.4699547446644
-35.4679413846399,34.4006655130146
-31.6852417441583,-94.6576291315073
-35.4969557007666,-35.7845585208426
85.6051863531582,85.4188168741572
93.8699712935558,30.8239342581738
85.8113412121435,-86.1706045120723
93.9909645923251,-31.8793926699725
31.1670088959599,93.5269409944342
34.8121991045913,34.4069517483483
31.1744310725991,-94.5714686547595
34.8482708206921,-35.7599904483682
-85.7230417014632,86.1984211730803
-93.9093041817497,31.8558681005569
-85.5921267454492,-85.4501900845206
-93.8265100855693,-30.8668977318752
-31.1465246018467,94.6479124872804
-34.8150542001755,35.7664325671194
-31.1453343908903,-93.5655230599299
-34.7856324999704,-34.4464492863714
86.0128113351438,86.3156209644819
94.375434925286,31.8184269048459
86.1097746405365,-85.4193297068521
94.4328759543027,-30.9543031904698
31.6246907758295,94.7247025844361
35.4388192355535,35.7781458086889
31.5989796849373,-93.5359209236087
35.4489163252812,-34.4642164398317
-93.8592569357659,93.7145896543338
-104.960322273527,35.0715878126725
-93.722941565284,-93.5944126620022
-104.868817717788,-34.7475889172251
-35.0192246954601,104.832365489442
-40.5017250675155,40.4961624049415
-35.0301539748026,-104.580919296638
-40.4685293006656,-40.1064870098132
93.5581186448412,93.784874543247
104.645362157862,34.967704106174
93.7242329326034,-93.4986820263599
104.748085452536,-34.8383250270139
34.8460547455553,104.89096666637
40.1935777516825,40.4797679646005
34.8425934297754,-104.507048973418
40.2279108930639,-40.1138472254769
-85.4491011356516,85.584300698868
-93.5599346621165,31.253579526744
-85.3139530396728,-85.8300636158488
-93.4815910617247,-31.3703119143402
-30.7632065308332,93.8333572404513
-34.3093862639764,34.9125904854306
-30.7530742902312,-94.1455870828778
-34.2777748076659,-35.1995048800654
86.3832599119209,85.8024780708304
94.8762374863419,31.2267174791492
86.5601279852634,-85.9539289021138
94.9844347831116,-31.5665042300013
32.0424350926524,93.9634897742318
36.0081618771328,34.9355411735962
32.0728708369485,-94.1856525036708
36.0557154703078,-35.2684445179515
-93.7361950291998,93.4482175663116
-104.792913006,34.7960501884273
-93.6051824361134,-93.7625895247433
-104.708580784679,-34.978659452144
-34.8437510267667,104.456296893809
-40.2471740152337,40.0699168534567
-34.8559964259076,-104.856316052168
-40.2173192213542,-40.485669216948
93.7134083288913,93.5632581539477
104.874139525751,34.698299109385
93.9231177012615,-93.7346076052607
105.006583818842,-35.1209243741205
35.0309185436019,104.540475309557
40.47364010728,40.0606831915038
35.0586873198993,-104.814419202185
40.5315910509945,-40.5195530765927
-79.271531234659,79.128006461535
-85.5900210754876,28.1418286370114
-79.2167941328199,-80.2460900154801
-85.5547226372434,-29.2977224786314
-28.2487121679939,85.446501397984
-30.8630375560743,30.6896970836722
-28.2345900909652,-86.8784831672839
-30.8391821096103,-32.3184658143935
80.0017416328145,79.1254091013201
86.6914542236039,28.0031751216125
80.2901492106675,-80.2860304042679
86.8401646882192,-29.467878005301
29.1475096036452,85.4641665069827
32.126508961238,30.6502906682031
29.274057860023,-86.8813317838001
32.2082607998526,-32.375079653301
-86.1150653587773,85.5194550976937
-94.3707770176364,31.0512854140844
-85.9427087120998,-86.2634623111471
-94.2744682703769,-31.74328611463
-31.6321013981253,93.5969376498675
-35.4144959328837,34.5298169914821
-31.5647406554517,-94.6440388901398
-35.3573449212292,-35.7076383496229
85.5729125514717,85.3890977911457
93.8735553177434,30.8075147054331
85.8299401427267,-86.1810622592435
94.0147818177085,-31.8886612089549
31.1080304265158,93.5568849909596
34.8159586954914,34.4419942993182
31.2261655955404,-94.5785780940049
34.9024103903606,-35.7422922315543
-80.4039030602287,80.3282367954555
-86.9162400013112,29.5401486119157
-80.0025296617167,-79.0846325550872
-86.7146892341731,-27.9360788540773
-29.3542903026064,86.8577072612269
-32.2630045737283,32.4020560950134
-29.1628526154045,-85.4129904590251
-32.1485314186161,-30.5968258256722
79.2816427885291,80.1851432599497
85.6447132637455,29.2950729637604
79.3000621370424,-79.0458112659646
85.6639631532546,-28.0878195803159
28.229287996087,86.8123463306259
30.8571473258758,32.3130957566281
28.2463222564429,-85.3758506803733
30.8832943445836,-30.6405687144962
-86.6195096717754,86.0499238386831
-94.987088437264,31.6815311178261
-86.2787806384384,-85.7712990718844
-94.803795746691,-31.1424749235721
-32.1330723258287,94.2428221573231
-36.0841859677803,35.3408024419519
-31.9715265908955,-93.9914943893345
-35.9735572549252,-34.9033920075333
85.2722882287643,85.8413947841244
93.4131386428593,31.3753499665975
85.4053629051888,-85.6492893855101
93.4909112392512,-31.2792638513353
30.7056389643292,94.1644806498008
34.2259665733677,35.2201356078773
30.7728981622461,-93.905134155382
34.2842125378133,-34.9318228219591
-85.3507391227743,85.7253701004523
-93.4102630235309,31.3145803965901
-85.2499816199479,-85.898497758018
-93.3468631664747,-31.3927036946052
-30.7477170890139,94.0020284293211
-34.2427408011149,34.9958205765695
-30.7347638768109,-94.1975210826198
-34.2114479921079,-35.2089864721867
86.3149538901048,85.8300893652382
94.8420362072466,31.2340184593882
86.5436916133759,-85.96350588007
94.9684368916068,-31.5745567732103
31.9864133327844,94.0760063042028
35.9941436401316,34.9896261912051
32.0600339971182,-94.2139257091562
36.0579852336161,-35.2734942029942
-93.7104662168265,93.5524729219893
-104.701824948971,34.8778855878043
-93.5239296059051,-93.7731672483531
-104.58750748466,-34.9464575739417
-34.8574307418819,104.552951975169
-40.2052961176708,40.1431574640146
-34.8102951231676,-104.86919994245
-40.1438545934867,-40.4632328492048
93.6818440307829,93.5612085460935
104.863502590533,34.6938131498215
93.9232044965211,-93.7427871789051
105.007943981597,-35.1284756739925
34.9925943753383,104.585936569882
40.4690158211599,40.08961950303
35.071283458547,-104.827751652602
40.5504749494524,-40.5176912678083
-85.9114088062385,86.1660343388804
-94.0850553763715,31.9149515215627
-85.5843292105049,-85.3601150377176
-93.9095676460291,-30.7668606030365
-31.2575895214055,94.5165039687285
-34.9331995001572,35.740718698472
-31.127940539709,-93.5187065032267
-34.8385101754548,-34.4032748918944
86.0511389855999,86.2391759327184
94.391441305937,31.7793068482764
86.1196509663358,-85.4307847971941
94.4396837165847,-30.9679010551336
31.6143467288793,94.5803810859734
35.4107063912789,35.71176818592
31.6175468795696,-93.5318351515028
35.4373621009822,-34.4705255168616
-93.9750193033674,93.7663850479471
-105.040395722541,35.1733694318189
-93.6754519539972,-93.5347512062437
-104.86422583185,-34.6509136226833
-35.108064855733,104.81687591516
-40.5742668454601,40.5412518043818
-34.9958940651114,-104.545485696796
-40.4717217209149,-40.0460014919532
93.5644302231425,93.7470979377022
104.649082011359,34.9516711546378
93.7299689972157,-93.5003479054859
104.752785482217,-34.8397924196979
34.8160753535154,104.836729655784
40.1672893628656,40.4678343160787
34.8600598248208,-104.498408386441
40.2275086137721,-40.1000172833952
-74.4267299540819,75.4132308908815
-79.5822133697903,27.4407755695471
-74.3109182891983,-74.0799606477192
-79.5174077315659,-25.8962801408489
-26.2663233107303,80.898558272245
-28.3686749846171,29.8308085304967
-26.2723892283388,-79.1821897590267
-28.3528995151933,-27.8985161280745
75.0393218326332,75.5576544880627
80.3441867175691,27.4499574331425
75.0400683228874,-74.083430448983
80.3560483202421,-25.9541054924838
27.0757275062248,80.9766401346915
29.3048193575665,29.8526580641142
27.0059936359065,-79.1740918516193
29.2900702043527,-27.9097086214864
-80.0108416251512,80.3338689009005
-86.5147658733055,29.4324373293273
-79.8151209778544,-79.2326358753753
-86.4100625775999,-28.0924123825437
-28.981031278643,87.0085634495111
-31.8409386534281,32.4031255966349
-28.9228180398289,-85.5715815981779
-31.79176086115,-30.7181032149797
79.4776634802574,80.3708204040448
85.8865174069858,29.3539887033557
79.5125123211703,-79.1943397313472
85.9127268144489,-28.1670382983522
28.5246855752312,87.0385070994448
31.2097798483024,32.3862583271248
28.4946336005035,-85.5390663261043
31.2133410251469,-30.7320604845288
-75.1199871173743,74.1242141388645
-80.4569078297227,26.0139975324393
-75.0375299731835,-75.4058592844832
-80.414510828607,-27.3429986335268
-27.0848986708517,79.2242788036304
-29.3633808331649,27.9682352919571
-27.0206823242987,-80.8464829117516
-29.3235325497032,-29.7587888474702
74.2013010712565,74.0661681061581
79.4359660543232,25.8546582144421
74.491212218309,-75.4481352395702
79.5737705908911,-27.4906830228061
26.1809743269604,79.2090089509503
28.2850563812016,27.9136959506779
26.3398758190762,-80.8481632130613
28.3701839639634,-29.8048194663608
-80.2938947235885,79.8005513533558
-86.8911004281607,28.8320004413488
-80.1242567205012,-79.7781502775334
-86.8022008587066,-28.7003562382656
-29.326297226722,86.2882517657373
-32.2810939578716,31.5848914330813
-29.2465900301098,-86.2751868820765
-32.2257170655926,-31.5295038287006
79.1215587065798,79.7473681134454
85.4923276000708,28.6800863847494
79.2864962921188,-79.7456857164522
85.5779371395578,-28.8064565228889
28.1386117155666,86.2743418588338
30.7549754185722,31.532676272396
28.2109885317822,-86.2410813132306
30.8059725758515,-31.5550242386654
-79.2353430571225,79.7410364065995
-85.5751284869953,28.7677030544757
-79.2154048305934,-79.7972557906101
-85.5506935314478,-28.7381563844643
-28.1820866853343,86.2950094949727
-30.8294705185475,31.5687138008901
-28.2373425216482,-86.2868782518476
-30.8327691999429,-31.5486984801697
80.0439188936661,79.8721250493193
86.6631925300364,28.7487217029345
80.2053771684696,-79.7919755112141
86.7554820215362,-28.8218501196591
29.227634186996,86.3725796785024
32.1479342717756,31.583214360132
29.2319026385681,-86.2721251357256
32.1749180896244,-31.5683145843219
-85.8278958203625,86.0403293635145
-94.0243108033278,31.5992373249141
-85.6761454173589,-85.8277891423021
-93.9346817772551,-31.2161885944339
-31.3105983673359,94.3901402801447
-35.0198366778589,35.3722288409672
-31.2783993726537,-94.079850194774
-34.9765824320527,-34.9528269264539
85.7643460115115,86.087079730437
94.0485520537131,31.4890456675772
85.9256139625845,-85.8108912828565
94.1418587052501,-31.3420811458229
31.3979523875429,94.4323594771321
35.1338959618941,35.3478140564246
31.4276292093376,-94.0528338196935
35.1750622586662,-34.9859477179406
-79.5558246873835,79.2393629345966
-85.9561055076108,28.2318844163085
-79.4172674924338,-80.2519534841763
-85.8871386311877,-29.2566186650031
-28.5430466573463,85.5918136748718
-31.2529632050644,30.7889962671408
-28.439347000105,-86.9567549538773
-31.1912019369414,-32.3143347833238
79.7007255042431,79.2420522446137
86.291444172008,28.0587129719246
80.0390561852049,-80.4068554125928
86.4608130229213,-29.499426289726
28.8468220883843,85.6101928114155
31.7202957289426,30.7330521972502
29.0481386472471,-87.0107449787386
31.8338188557135,-32.4040055110705
-85.9641742561252,85.8273374217998
-94.1982746365788,31.3653139121947
-85.7698531032995,-86.0196670496319
-94.0931391893072,-31.4421064057393
-31.4709130505545,94.0759259364768
-35.2219820239288,35.0109498415108
-31.3750887227391,-94.3726066551781
-35.152032503439,-35.3041740536577
85.6111711859157,85.8163434805594
93.8769972423324,31.1872785050037
85.8527862340443,-86.0636588830039
94.007627420483,-31.6325061236525
31.2238646737572,94.0896373677113
34.9275530719619,34.9532106702535
31.3421250702805,-94.3719472918787
35.0105935576649,-35.3666837362842
-74.9883016844707,74.141567601037
-80.2813396149477,25.9477843978173
-75.0404138483362,-75.6840692073343
-80.2900074420439,-27.5319328626468
-27.0179262362397,79.2274868490959
-29.2837481216316,27.8949968529883
-27.1086288096361,-81.0953133682692
-29.306703443007,-29.9399287600823
74.1961462109226,74.0604241567632
79.4211656115756,25.835131256115
74.400873818741,-75.4881800525571
79.5256774891449,-27.5253786049557
26.1966274532686,79.2045014623237
28.293202604755,27.863017805752
26.228308674961,-80.9910250312006
28.3267435478715,-29.9145238366629
-80.1772319187281,79.873068680684
-86.6706056142181,28.8604442022223
-79.9842043044336,-79.9439655081416
-86.5623479249797,-28.7734770443822
-29.261278859463,86.3271190893134
-32.1558826788517,31.5775446341268
-29.2055066475031,-86.4525753707581
-32.105073702814,-31.6316790593323
79.1217534499531,79.7498341098095
85.4925393087976,28.6697203170117
79.2420334125157,-79.8002464168104
85.5609458288378,-28.8404122957647
28.1588037607465,86.2878341315203
30.7930657223599,31.5126782534418
28.1862770760409,-86.366159393428
30.8270850666552,-31.6346097694663
-74.4550440351541,75.5278946377594
-79.5117202337159,27.5736536513941
-74.0900483634497,-74.046956202333
-79.3410849486411,-25.7965508711835
-26.2972676008117,80.9566395998652
-28.3274527182901,29.8940055415146
-26.1058031075385,-79.2316531135738
-28.2269434864617,-27.8784469876282
75.0168683023816,75.5451437000923
80.3364572921779,27.4244739186696
75.0661641014381,-74.1904121702731
80.3687945650762,-26.0147908992182
27.0472633867518,80.9861114396472
29.3154810945669,29.8526848652533
27.0966584672652,-79.2813526324031
29.3509630704672,-27.955402367092
-79.9642883676396,80.4475796441932
-86.3491412111713,29.5454450835067
-79.5911825134777,-79.2662501199291
-86.1604293837066,-28.0413240509269
-28.9612565152693,87.0744725233206
-31.7412317661807,32.4591186583789
-28.7824195239638,-85.6564649572415
-31.63379474061,-30.7258499510572
79.4666630500746,80.3749480273129
85.8844100606735,29.3463916456407
79.5100886522815,-79.2679038102161
85.9156008312721,-28.2048856848466
28.5219528024202,87.0634952755874
31.2420484810926,32.3944923115614
28.5473554667317,-85.6392851471835
31.2717375901398,-30.7753965289467
-79.4674863787458,79.2208216359089
-85.8786938173188,28.1387417770192
-79.534099733386,-80.475183986239
-85.8944915136507,-29.4378375139995
-28.5010708538601,85.5871349789096
-31.2365980743316,30.7197781245884
-28.6045197153597,-87.1218365649471
-31.2638558751694,-32.4565267592496
79.69036856041,79.2535208611146
86.26563373268,28.0673129689011
79.945251810444,-80.3753118706751
86.4021045205031,-29.4854392316423
28.8509664629158,85.6181298418406
31.6981144930246,30.7095447349098
28.9014615559793,-87.0589245415922
31.7482943306935,-32.4545927956792
-85.9025414010865,85.8428834428733
-94.1036112684641,31.344211852645
-85.7651216211074,-86.1427365060966
-94.0195425261738,-31.5251753859412
-31.4381495147495,94.0853220284509
-35.1758709858373,34.9839991058572
-31.4173779769054,-94.4863012334362
-35.1379490217947,-35.3894454545976
85.6077694170523,85.8200333566227
93.8684820416865,31.1858575904073
85.8109887302091,-86.0721301246747
93.9837289357616,-31.6402146400502
31.2310273414721,94.0953340158023
34.9320260819948,34.9374106944677
31.2871317121315,-94.4298687739818
34.9883539747042,-35.4125244331034
-79.2897764472899,79.8072460761303
-85.5635924679205,28.8793474749077
-79.0292864557049,-79.6895028978667
-85.4369736784681,-28.6083173462486
-28.2163561737876,86.3193148141252
-30.8063649710839,31.6239200858436
-28.0568247091777,-86.2646299378307
-30.716452468616,-31.4919918790734
80.0399281532629,79.8495496182583
86.6762958943566,28.7167403392747
80.2690165139188,-79.8883763339577
86.7956497356239,-28.8806317225826
29.2130021516667,86.3616687018815
32.1704023414064,31.5776019377939
29.3598601695228,-86.3404793427047
32.2576144209622,-31.5953127903838
-85.8315485492013,86.0949681595752
-93.9691525895783,31.6701189288621
-85.5516858087217,-85.8040843308881
-93.8198534236241,-31.1584333726947
-31.3164913611632,94.418769630354
-34.9811569474845,35.4093471350442
-31.1789566485194,-94.0982114510287
-34.8875755325507,-34.9354926423462
85.7585191821395,86.0820466955685
94.0507490703963,31.4770354511792
85.9434215223913,-85.8619109195587
94.1544573792873,-31.3717675127435
31.3910992800163,94.4375992769773
35.1498121043201,35.3494667042432
31.4827406359878,-94.1049891204716
35.2193992465642,-35.0080835238028
-79.7565680860765,80.3711701605096
-86.2023392685023,29.5308858019292
-79.5957510189084,-79.0284885922663
-86.1123316670796,-27.9228653410261
-28.7236366158162,87.072418836181
-31.5149904536539,32.5434290427681
-28.6902290100164,-85.306193618383
-31.4764676118349,-30.4887916472432
79.6511800555622,80.4393509837754
86.1169548579504,29.474374710523
79.6969131243332,-78.9962666027191
86.1483754605906,-27.9951629111614
28.7452594629144,87.118738879612
31.4980983404376,32.5377483071496
28.7113398828785,-85.2785906944479
31.5006767394069,-30.5031518948232
-86.3611441304348,86.2464712563243
-94.7470670117861,31.8733678388097
-86.1709600340175,-85.529317828032
-94.6389767496106,-30.9166429234106
-31.8740340047505,94.6485936359721
-35.8023688663057,35.7479376113226
-31.8102317899831,-93.6581546437674
-35.7427301718181,-34.5169722553461
85.3847243552041,86.2254482457816
93.5364035777171,31.7332159213897
85.5023306566611,-85.4427229251458
93.6044951106009,-30.9970401252965
30.9064206957057,94.6521168626172
34.4527471422772,35.702294830321
30.919650159328,-93.5952467665388
34.4824198035772,-34.5269407533189
-79.7652379487917,78.9702746685295
-86.2617021170304,27.9890704982265
-79.7062902251876,-80.340754914769
-86.2281197997321,-29.4291032425424
-28.7665413292384,85.2627173934088
-31.5705828478401,30.4987549747085
-28.7281593353208,-87.0268614784733
-31.537707161626,-32.4970381551998
79.5220600658961,78.9854882658206
86.0674733479888,27.8481169332228
79.8540146523181,-80.4208393755951
86.2351398631111,-29.6116536387578
28.6326651098985,85.2829668382675
31.4341311372525,30.4547994296605
28.799515982023,-87.0424470628333
31.5337216305027,-32.5574256126467
-86.3564597390969,85.6475734029114
-94.770098951353,31.195156965782
-86.2290620674954,-86.0889512314387
-94.6984483168426,-31.577880130685
-31.8893683906974,93.8394400616895
-35.8277715496622,34.7968568318311
-31.8389774318055,-94.4233808474577
-35.7806724683645,-35.4481148186028
85.3176009013474,85.6054273264973
93.5043305944971,31.0225795633671
85.5684863817539,-86.0407676666527
93.6397939033703,-31.6988454876778
30.8475236796603,93.8320750475105
34.4140202611808,34.7362466446639
30.9533691557139,-94.3735006635579
34.4921048046846,-35.4741815477739
-85.4950166795241,86.0358333294714
-93.6010724870534,31.6486519777924
-85.3699018968598,-85.6608820721921
-93.523222158508,-31.0918521711264
-30.9257051735459,94.4206701209329
-34.4976885135239,35.4639734259308
-30.9005015137737,-93.8729115750088
-34.4571250766508,-34.7837752227682
86.1031634362031,86.1332823276205
94.5265004979748,31.5640559357636
86.3005412796645,-85.700044194641
94.637377689334,-31.251462450521
31.7859594904682,94.4907164404414
35.6847421203553,35.4544733626261
31.8365718446438,-93.8761270518847
35.7373080180985,-34.8367526510595
-93.7742937890785,93.8285303541771
-104.794057719101,35.171610785381
-93.5492271201452,-93.5778728699875
-104.659303034106,-34.6865509339014
-34.960463327196,104.963131556441
-40.3585597293995,40.6018197117753
-34.8655047612907,-104.607755434341
-40.2697104547596,-40.073905334899
93.5239752144595,93.8323211109144
104.62269858533,34.9716900921091
93.7676362964228,-93.5825673450828
104.764172369945,-34.8916184016336
34.8558471036066,104.991195808596
40.2469358818539,40.5369017792383
34.9504547396796,-104.583798375106
40.3330493316811,-40.1416196808581
-85.5635621437994,85.4336947537085
-93.6836093100299,31.0145260369942
-85.3761977156526,-86.1372048988115
-93.5863447010256,-31.674887386262
-30.9771922607721,93.5794920803475
-34.5467614195906,34.5252412485476
-30.855031144984,-94.5947946119001
-34.4665339604819,-35.6720599654183
86.0604057537213,85.4902489800814
94.5205008211529,30.8324559485556
86.4147010281158,-86.3398509508275
94.7105756191344,-31.9830541061438
31.7336278106634,93.6303965995257
35.6613220238214,34.470347821855
31.9419272823515,-94.6704363381348
35.7933846190056,-35.7939914424713
-93.8021282627497,93.5634811112107
-104.833639721477,34.8781539331164
-93.5610914486382,-93.7902774026178
-104.697190108534,-34.9574111961303
-34.9849617954519,104.567382115109
-40.3865399875507,40.1272093745415
-34.8553357885856,-104.948787226143
-40.2850678410621,-40.5231674353457
93.496116077225,93.5479878372848
104.611817764379,34.6350218429752
93.8163994720446,-93.8598995504839
104.795492978438,-35.2255635422301
34.8229273734779,104.585578688646
40.2256865706171,40.0405249984646
34.9936811794564,-104.953923225409
40.3550803361728,-40.621634654107
-79.6370047734471,79.0637078243425
-86.0431963913603,28.0135543154386
-79.5985494389873,-80.505186349172
-86.0127691806712,-29.5113384222034
-28.7124128584105,85.3282188290098
-31.4558487204929,30.4982219164686
-28.7097805503845,-87.1858048395506
-31.4357924168645,-32.5938790228138
79.5023895153023,78.973722423195
86.0644993769853,27.8256593760978
79.8149570260244,-80.4596397838538
86.223495432657,-29.6460490911783
28.6287553277794,85.3052181223209
31.4600626063999,30.4354587377847
28.7657627095023,-87.1465180825927
31.5470690438737,-32.630757363027
-86.2709516601148,85.7932698000294
-94.528715195662,31.3230394571167
-86.0092755366785,-86.1449480306627
-94.3843838981154,-31.5373604082287
-31.8559935309922,93.933638195921
-35.6844551065178,34.8718765717536
-31.7198922515723,-94.5018515401781
-35.5890352464216,-35.4511596387892
85.3114317035336,85.5998799189449
93.5173388565246,31.0169248971314
85.5599355696881,-86.0719451620706
93.6516886707363,-31.7158295800478
30.8450104399061,93.8638907813942
34.4609482286621,34.7534180492367
30.9829798510473,-94.4406255759271
34.5557372287686,-35.5012732087452
-79.8940565795892,80.5119122400741
-86.2392518543819,29.7204585553307
-79.4298247930341,-78.9360083979428
-86.0135359586444,-27.758811238482
-28.836365006737,87.1262257214225
-31.5603652755271,32.6448017689728
-28.5718939571003,-85.2855959136431
-31.4160409929653,-30.4056698645429
79.6311636672113,80.4067231044831
86.1012642376755,29.4593329816649
79.7036031535693,-79.0443917749062
86.1444595259034,-28.0159252313044
28.6829979589243,87.1017044548228
31.4655256905459,32.5524261982807
28.7667047833495,-85.3164462792815
31.5204700260241,-30.4983747500099
-86.3971596693139,86.4212961933383
-94.6333972992418,32.0796915759692
-85.9366791957612,-85.4768880372151
-94.3917234463316,-30.766842349017
-31.9221358631301,94.7494741778691
-35.7466857299786,35.8791087605835
-31.6580453842489,-93.6554930482047
-35.5846239228501,-34.4326609025935
85.3730285686114,86.2170997141074
93.5377269807925,31.7368166808364
85.5071475838638,-85.4706135647248
93.6135583300333,-31.0014197189863
30.8715673061169,94.6769800970854
34.4635645251967,35.7441826934584
30.979126857888,-93.6267531283887
34.5389610711198,-34.5107036754555
-85.4460911469972,85.479434492602
-93.5388428017381,30.9813171253302
-85.3902128848745,-86.2997208435463
-93.497105343449,-31.7958681547664
-30.9247593870475,93.64297790129
-34.4782556260277,34.5109671523812
-30.9235795574148,-94.7246340301956
-34.4527512056712,-35.7725300898433
86.0332407515274,85.5071814874391
94.5017278623723,30.8372951843016
86.3617862399607,-86.3329422736249
94.6798668326716,-31.9838051765329
31.7262454540259,93.6798048901718
35.6609211260962,34.4730349490504
31.8632797770126,-94.722250831094
35.7605140196908,-35.8364981108445
-93.7391116539536,93.6222403080576
-104.703850340209,34.9086789434731
-93.4964824268444,-93.8611166419322
-104.560444529573,-34.9850994385072
-34.9577078685818,104.617477721463
-40.3112457697015,40.1467605627644
-34.8399181551624,-105.020976988645
-40.2115086882168,-40.562925169306
93.4853963770174,93.5507184750434
104.609099893443,34.6336913072009
93.7968914929996,-93.8695022435284
104.788414454909,-35.2331709718925
34.8191155080092,104.610825123439
40.240967799179,40.0454676580234
34.9769223831166,-104.99636493948
40.364781674342,-40.649422213445
-85.6268752681678,86.0805120416835
-93.6844130976016,31.7642419761895
-85.2604270510157,-85.5421380207183
-93.4973671135974,-30.949383482564
-31.0127171871446,94.3990510583532
-34.5509543355802,35.5115043146572
-30.7903788179231,-93.8197065859249
-34.4175646183921,-34.7063469628225
86.1101326222191,86.0922118706937
94.531848208272,31.536956393133
86.3342182869196,-85.749132942812
94.6547274530123,-31.2807912385467
31.7588250189171,94.4339998320318
35.6720114051679,35.4388685008142
31.9134443273156,-93.8980128720222
35.7721794077434,-34.8377122705408
-93.830100905765,93.8994357892681
-104.785373049779,35.2800826190509
-93.4407956825078,-93.5230601589649
-104.567250141248,-34.5888206413454
-35.0076929839262,104.990662704071
-40.3604987626908,40.6671597487545
-34.7803380222084,-104.587562187889
-40.200184664685,-40.0148128430012
93.5210630717502,93.8173529735551
104.623190538058,34.9641020701334
93.7787044779871,-93.6059816244655
104.771492233781,-34.9023428652333
34.8337385934144,104.981414315592
40.243629471116,40.5468704650001
34.9934897134237,-104.599991914706
40.3629857890735,-40.1351865540608
-80.340754914769,79.7062902251876
-87.0268614784733,28.7281593353208
-80.4208393755951,-79.8540146523181
-87.0424470628333,-28.799515982023
-29.4291032425424,86.2281197997321
-32.4970381551998,31.537707161626
-29.6116536387578,-86.2351398631111
-32.5574256126467,-31.5337216305027
78.9702746685295,79.7652379487917
85.2627173934088,28.7665413292384
78.9854882658206,-79.5220600658961
85.2829668382675,-28.6326651098985
27.9890704982265,86.2617021170304
30.4987549747085,31.5705828478401
27.8481169332228,-86.0674733479888
30.4547994296605,-31.4341311372525
-86.1372048988115,85.3761977156526
-94.5947946119001,30.855031144984
-86.3398509508275,-86.4147010281158
-94.6704363381348,-31.9419272823515
-31.674887386262,93.5863447010256
-35.6720599654183,34.4665339604819
-31.9830541061438,-94.7105756191344
-35.7939914424713,-35.7933846190056
85.4336947537085,85.5635621437994
93.5794920803475,30.9771922607721
85.4902489800814,-86.0604057537213
93.6303965995257,-31.7336278106634
31.0145260369942,93.6836093100299
34.5252412485476,34.5467614195906
30.8324559485556,-94.5205008211529
34.470347821855,-35.6613220238214
-78.9360083979428,79.4298247930341
-85.2855959136431,28.5718939571003
-79.0443917749062,-79.7036031535693
-85.3164462792815,-28.7667047833495
-27.758811238482,86.0135359586444
-30.4056698645429,31.4160409929653
-28.0159252313044,-86.1444595259034
-30.4983747500099,-31.5204700260241
80.5119122400741,79.8940565795892
87.1262257214225,28.836365006737
80.4067231044831,-79.6311636672113
87.1017044548228,-28.6829979589243
29.7204585553307,86.2392518543819
32.6448017689728,31.5603652755271
29.4593329816649,-86.1012642376755
32.5524261982807,-31.4655256905459
-85.5421380207183,85.2604270510157
-93.8197065859249,30.7903788179231
-85.749132942812,-86.3342182869196
-93.8980128720222,-31.9134443273156
-30.949383482564,93.4973671135974
-34.7063469628225,34.4175646183921
-31.2807912385467,-94.6547274530123
-34.8377122705408,-35.7721794077434
86.0805120416835,85.6268752681678
94.3990510583532,31.0127171871446
86.0922118706937,-86.1101326222191
94.4339998320318,-31.7588250189171
31.7642419761895,93.6844130976016
35.5115043146572,34.5509543355802
31.536956393133,-94.531848208272
35.4388685008142,-35.6720114051679
-86.0889512314387,86.2290620674954
-94.4233808474577,31.8389774318055
-86.0407676666527,-85.5684863817539
-94.3735006635579,-30.9533691557139
-31.577880130685,94.6984483168426
-35.4481148186028,35.7806724683645
-31.6988454876778,-93.6397939033703
-35.4741815477739,-34.4921048046846
85.6475734029114,86.3564597390969
93.8394400616895,31.8893683906974
85.6054273264973,-85.3176009013474
93.8320750475105,-30.8475236796603
31.195156965782,94.770098951353
34.7968568318311,35.8277715496622
31.0225795633671,-93.5043305944971
34.7362466446639,-34.4140202611808
-93.7902774026178,93.5610914486382
-104.948787226143,34.8553357885856
-93.8598995504839,-93.8163994720446
-104.953923225409,-34.9936811794564
-34.9574111961303,104.697190108534
-40.5231674353457,40.2850678410621
-35.2255635422301,-104.795492978438
-40.621634654107,-40.3550803361728
93.5634811112107,93.8021282627497
104.567382115109,34.9849617954519
93.5479878372848,-93.496116077225
104.585578688646,-34.8229273734779
34.8781539331164,104.833639721477
40.1272093745415,40.3865399875507
34.6350218429752,-104.611817764379
40.0405249984646,-40.2256865706171
-85.4768880372151,85.9366791957612
-93.6554930482047,31.6580453842489
-85.4706135647248,-85.5071475838638
-93.6267531283887,-30.979126857888
-30.766842349017,94.3917234463316
-34.4326609025935,35.5846239228501
-31.0014197189863,-93.6135583300333
-34.5107036754555,-34.5389610711198
86.4212961933383,86.3971596693139
94.7494741778691,31.9221358631301
86.2170997141074,-85.3730285686114
94.6769800970854,-30.8715673061169
32.0796915759692,94.6333972992418
35.8791087605835,35.7466857299786
31.7368166808364,-93.5377269807925
35.7441826934584,-34.4635645251967
-93.5230601589649,93.4407956825078
-104.587562187889,34.7803380222084
-93.6059816244655,-93.7787044779871
-104.599991914706,-34.9934897134237
-34.5888206413454,104.567250141248
-40.0148128430012,40.200184664685
-34.9023428652333,-104.771492233781
-40.1351865540608,-40.3629857890735
93.8994357892681,93.830100905765
104.990662704071,35.0076929839262
93.8173529735551,-93.5210630717502
104.981414315592,-34.8337385934144
35.2800826190509,104.785373049779
40.6671597487545,40.3604987626908
34.9641020701334,-104.623190538058
40.5468704650001,-40.243629471116
-79.0284885922663,79.5957510189084
-85.306193618383,28.6902290100164
-78.9962666027191,-79.6969131243332
-85.2785906944479,-28.7113398828785
-27.9228653410261,86.1123316670796
-30.4887916472432,31.4764676118349
-27.9951629111614,-86.1483754605906
-30.5031518948232,-31.5006767394069
80.3711701605096,79.7565680860765
87.072418836181,28.7236366158162
80.4393509837754,-79.6511800555622
87.118738879612,-28.7452594629144
29.5308858019292,86.2023392685023
32.5434290427681,31.5149904536539
29.474374710523,-86.1169548579504
32.5377483071496,-31.4980983404376
-85.6608820721921,85.3699018968598
-93.8729115750088,30.9005015137737
-85.700044194641,-86.3005412796645
-93.8761270518847,-31.8365718446438
-31.0918521711264,93.523222158508
-34.7837752227682,34.4571250766508
-31.251462450521,-94.637377689334
-34.8367526510595,-35.7373080180985
86.0358333294714,85.4950166795241
94.4206701209329,30.9257051735459
86.1332823276205,-86.1031634362031
94.4907164404414,-31.7859594904682
31.6486519777924,93.6010724870534
35.4639734259308,34.4976885135239
31.5640559357636,-94.5265004979748
35.4544733626261,-35.6847421203553
-80.505186349172,79.5985494389873
-87.1858048395506,28.7097805503845
-80.4596397838538,-79.8149570260244
-87.1465180825927,-28.7657627095023
-29.5113384222034,86.0127691806712
-32.5938790228138,31.4357924168645
-29.6460490911783,-86.223495432657
-32.630757363027,-31.5470690438737
79.0637078243425,79.6370047734471
85.3282188290098,28.7124128584105
78.973722423195,-79.5023895153023
85.3052181223209,-28.6287553277794
28.0135543154386,86.0431963913603
30.4982219164686,31.4558487204929
27.8256593760978,-86.0644993769853
30.4354587377847,-31.4600626063999
-86.2997208435463,85.3902128848745
-94.7246340301956,30.9235795574148
-86.3329422736249,-86.3617862399607
-94.722250831094,-31.8632797770126
-31.7958681547664,93.497105343449
-35.7725300898433,34.4527512056712
-31.9838051765329,-94.6798668326716
-35.8364981108445,-35.7605140196908
85.479434492602,85.4460911469972
93.64297790129,30.9247593870475
85.5071814874391,-86.0332407515274
93.6798048901718,-31.7262454540259
30.9813171253302,93.5388428017381
34.5109671523812,34.4782556260277
30.8372951843016,-94.5017278623723
34.4730349490504,-35.6609211260962
-85.529317828032,86.1709600340175
-93.6581546437674,31.8102317899831
-85.4427229251458,-85.5023306566611
-93.5952467665388,-30.919650159328
-30.9166429234106,94.6389767496106
-34.5169722553461,35.7427301718181
-30.9970401252965,-93.6044951106009
-34.5269407533189,-34.4824198035772
86.2464712563243,86.3611441304348
94.6485936359721,31.8740340047505
86.2254482457816,-85.3847243552041
94.6521168626172,-30.9064206957057
31.8733678388097,94.7470670117861
35.7479376113226,35.8023688663057
31.7332159213897,-93.5364035777171
35.702294830321,-34.4527471422772
-93.5778728699875,93.5492271201452
-104.607755434341,34.8655047612907
-93.5825673450828,-93.7676362964228
-104.583798375106,-34.9504547396796
-34.6865509339014,104.659303034106
-40.073905334899,40.2697104547596
-34.8916184016336,-104.764172369945
-40.1416196808581,-40.3330493316811
93.8285303541771,93.7742937890785
104.963131556441,34.960463327196
93.8323211109144,-93.5239752144595
104.991195808596,-34.8558471036066
35.171610785381,104.794057719101
40.6018197117753,40.3585597293995
34.9716900921091,-104.62269858533
40.5369017792383,-40.2469358818539
-86.1449480306627,86.0092755366785
-94.5018515401781,31.7198922515723
-86.0719451620706,-85.5599355696881
-94.4406255759271,-30.9829798510473
-31.5373604082287,94.3843838981154
-35.4511596387892,35.5890352464216
-31.7158295800478,-93.6516886707363
-35.5012732087452,-34.5557372287686
85.7932698000294,86.2709516601148
93.933638195921,31.8559935309922
85.5998799189449,-85.3114317035336
93.8638907813942,-30.8450104399061
31.3230394571167,94.528715195662
34.8718765717536,35.6844551065178
31.0169248971314,-93.5173388565246
34.7534180492367,-34.4609482286621
-93.8611166419322,93.4964824268444
-105.020976988645,34.8399181551624
-93.8695022435284,-93.7968914929996
-104.99636493948,-34.9769223831166
-34.9850994385072,104.560444529573
-40.562925169306,40.2115086882168
-35.2331709718925,-104.788414454909
-40.649422213445,-40.364781674342
93.6222403080576,93.7391116539536
104.617477721463,34.9577078685818
93.5507184750434,-93.4853963770174
104.610825123439,-34.8191155080092
34.9086789434731,104.703850340209
40.1467605627644,40.3112457697015
34.6336913072009,-104.609099893443
40.0454676580234,-40.240967799179
-86.1096209815978,85.919024872377
-94.4586676712856,31.5480961538374
-86.084474898809,-85.6845607000014
-94.4241790423955,-31.1597192132744
-31.6837500875365,94.2528600628885
-35.5861630384078,35.3483122703283
-31.7786871895966,-93.8041274348064
-35.6026115883392,-34.7914841090606
85.368295824119,85.9854418733883
93.5104386819518,31.5191871639735
85.4567975521949,-85.4893097312227
93.5665667236414,-31.124676142768
30.9698831800291,94.2978089569662
34.5152134039443,35.3579255409675
30.8964639348659,-93.6918700320273
34.5050007263194,-34.7456556058802
-93.9168483949016,93.4372720500834
-105.1164080461,34.7418555428416
-93.939668238397,-93.8349879104667
-105.104301121876,-35.0642716957643
-35.17951014777,104.478417180119
-40.8142781299867,40.0622408576013
-35.3414067556739,-104.857940778538
-40.8616998298685,-40.5039697020869
93.2370330189418,93.5590648832367
104.174009040507,34.7278507046697
93.3824231984523,-93.6058377801101
104.271370703013,-35.0144151394404
34.5638714986292,104.554791321222
39.7231917228659,40.0870831757305
34.481045421852,-104.71330451001
39.7206233144103,-40.4334113206557
-85.4344033572311,85.4246916821768
-93.596807459288,31.0780846433452
-85.4285291510622,-85.9219867019151
-93.5775936856806,-31.5128183353007
-30.8483608419999,93.6645640432794
-34.4881596766763,34.7324548470448
-30.9710479955423,-94.205777336141
-34.5201731039654,-35.321167369977
86.1035209341491,85.7070732598478
94.4504334111862,31.1538613721483
86.1918751983664,-85.9156112952706
94.5170161563841,-31.567665155027
31.8273698771281,93.8161334642743
35.6456263856915,34.7983286753693
31.7416616382345,-94.1844080662858
35.6369662437496,-35.3221316972011
-93.6145516281125,93.2181502050884
-104.70421768369,34.5246716021872
-93.6491098843381,-93.9306655229728
-104.701787087346,-35.2195324283786
-34.7947317970228,104.203514690808
-40.2597408709587,39.7542227198698
-34.9704075629214,-105.037211467994
-40.3162049136655,-40.7612010683487
93.551443824441,93.4403577493533
104.605382966278,34.5627278094436
93.7043403542322,-93.7922240202896
104.712945380151,-35.2185492563645
34.9506483898248,104.333616640412
40.2829433408577,39.8108427307881
34.8679096958605,-104.939900937312
40.2858444545057,-40.7197254952777
-93.6644586473018,93.8392110383421
-104.690671836465,35.2270491065176
-93.5623066582223,-93.4196866640989
-104.609648566418,-34.5610161446092
-34.8701147206308,105.044452782282
-40.2856798342372,40.77079617301
-34.9345340880575,-104.306608083756
-40.2767085571182,-39.7925462029272
93.5472189139406,93.9532888376326
104.609884130752,35.1907148370236
93.6477908842508,-93.2680896371556
104.676766166152,-34.5864016702779
34.9062321774648,105.124128923886
40.2617593165981,40.7902243349319
34.829216201894,-104.208452745233
40.254585861484,-39.7678438353077
-104.21349765238,104.037472655772
-120.163069417815,40.0582093864545
-104.126475210064,-104.145167261421
-120.079937119679,-39.9515180462211
-40.0358160016974,120.000110361932
-48.9959384428452,48.896891718423
-40.1701740693479,-119.976675515883
-49.0126413770193,-48.7591334410197
103.948129843884,104.202852998894
119.833907432322,40.0160711908667
104.095641263661,-103.938920199333
119.945020269064,-39.9703857518241
39.9628528082777,120.119410567632
48.6719763926336,48.9310838444261
39.8542987855625,-119.82870716891
48.6675268921632,-48.7042197586608
-93.3872622373528,93.5197352770352
-104.316771363562,34.9612514704556
-93.2612900748687,-93.5034307631476
-104.229742805192,-34.7204097552136
-34.449928932146,104.628475442929
-39.7162250577434,40.3755511085755
-34.5346682796414,-104.506896639813
-39.7192352756704,-40.0849478220366
93.9473034568278,93.8259859082533
105.103933269215,35.0239270058811
93.9869247391747,-93.4908565784309
105.15263998531,-34.8070895499212
35.3810173362999,104.812701873066
40.8893961430561,40.456344501811
35.2496342914846,-104.479625661397
40.8628051687614,-40.0950042963969
-104.08438151536,103.895310995569
-119.968153233448,39.9307461895385
-103.988165495929,-104.17779810267
-119.88407474383,-40.0234566565445
-39.8294191924341,119.79747528113
-48.6644025846217,48.6765295682204
-39.9740726000274,-120.070879006114
-48.6892610298332,-48.9173666403691
104.126550769954,104.150027194503
120.080252527901,39.9385236633103
104.252239511513,-104.039387701578
120.187430939917,-40.0788730436769
40.1917251658345,119.971317327097
49.0298814414459,48.7488792314155
40.061588753508,-119.961726701448
49.0200947012982,-48.8886333360195
-85.4399819266675,85.5452153204045
-93.5246291420892,31.1472894037431
-85.3705542607303,-85.9820704316233
-93.4757941039271,-31.5184383744703
-30.9228236130663,93.7316393328141
-34.4893111043941,34.7576077667469
-30.9622838924407,-94.2576541725587
-34.4833937622401,-35.347066278413
86.0393971065016,85.6068803015695
94.452164840601,31.0759127713935
86.2059605157744,-85.913719783105
94.5502476812152,-31.6017892617752
31.7246776638763,93.7826710581017
35.6116249253825,34.7533348878422
31.7352128773711,-94.2097148244677
35.6451163297778,-35.3614382144242
-93.6566140147021,93.3387532652139
-104.64513640923,34.6432861658003
-93.5444977180504,-93.9372537467333
-104.568246891972,-35.1588439106038
-34.8679944756874,104.253214170748
-40.2488610718394,39.8132732650071
-34.9183457469322,-105.051397023302
-40.239606645264,-40.7340813259837
93.5545184493461,93.3605196805493
104.662896261328,34.523170426231
93.7233902595448,-93.7693277688487
104.774343295324,-35.212266502069
34.8950955861536,104.290280622745
40.2925307580555,39.790924262797
34.886092608303,-104.941437027936
40.3299781520824,-40.7192489308145
-86.2790363558357,85.922397707629
-94.5937905245455,31.6241002613575
-86.0535537775068,-85.6398331603086
-94.4663191841218,-31.0749908444204
-31.7927648059827,94.1564582583869
-35.6913015229838,35.3406496286188
-31.7742155031221,-93.8053658201792
-35.6508794209462,-34.764621251545
85.42174801491,85.9211363659325
93.5342484583802,31.5116023408641
85.4135835686675,-85.4836494785164
93.5486189544925,-31.1029466041971
30.9576103525988,94.1752781017855
34.4841722984664,35.3134768879164
30.8712230487326,-93.7106642895057
34.4694656188707,-34.7472388853401
-94.0447292134281,93.525301141179
-105.172537437386,34.8806829797452
-93.8555450099145,-93.7914798368202
-105.052842359673,-34.9529310453397
-35.2842375522762,104.474692414366
-40.8766265583567,40.1271953420779
-35.3012998505532,-104.841906592697
-40.8444801579135,-40.4375060357333
93.282635956987,93.5036847525525
104.230391085021,34.7292616555647
93.3693617153108,-93.5737411149754
104.298535353227,-34.9744471946613
34.5377358138665,104.487107146597
39.7184833174116,40.0844566378483
34.4812445677013,-104.703105680232
39.7288609074977,-40.4018123104119
-93.3699199616122,93.666551974466
-104.256438061761,35.0320183903742
-93.2589640442317,-93.5560837777616
-104.175860205473,-34.7338655532415
-34.5201099950889,104.791408276553
-39.7368354079015,40.4619416434293
-34.5662466925194,-104.529412597708
-39.722165263212,-40.0836258721305
93.8440802491519,93.7888733329843
105.058421477922,34.9841005609933
93.9869543051583,-93.4704688987775
105.150457946574,-34.8208581554802
35.2538262711317,104.88024039869
40.8165125120984,40.4800765114757
35.2194670519931,-104.467864160359
40.8347829449144,-40.0947473891159
-104.093752035412,103.982042355594
-119.926886386923,39.9955129261353
-103.953644436917,-104.19855467304
-119.817684137241,-40.0087661137726
-39.8815597247821,119.872368028019
-48.6703978634418,48.7319858009975
-39.9675138503503,-120.085832324334
-48.6607547380778,-48.9098547372424
104.092279966939,104.108810145494
120.08318641589,39.9076494748363
104.257693212892,-104.027582104305
120.206972105047,-40.0841817075704
40.1252068172008,119.977301323817
49.0019254164766,48.745551578641
40.0570605006678,-119.960941175225
49.0248741351461,-48.8930089449398
-93.7645877521584,93.7365559213464
-104.792320029803,35.2113260039863
-93.5388261527374,-93.3827538872667
-104.651692285462,-34.5232557320397
-34.8910298695569,104.851607692604
-40.331580194243,40.6757051540785
-34.9088399435381,-104.319778455382
-40.2958000627469,-39.8088009701863
93.636391671854,93.9091610606776
104.654529520816,35.1811849731622
93.6285054644734,-93.2928024001995
104.674704880264,-34.5877305282373
34.9723072577339,104.968124607727
40.2889310558318,40.7048339362332
34.8362543631814,-104.25110212403
40.2553611819644,-39.8025168698263
-104.292845954636,104.034888003838
-120.224983533274,40.1053415398518
-104.093201215774,-104.118255566107
-120.079963437164,-39.8976256221091
-40.0840509348573,119.929542623126
-49.0472942881175,48.8873333024385
-40.1497050020992,-119.97426270819
-49.0186599265028,-48.7367226489015
103.990398585291,104.171195384678
119.866977936267,40.0140140747719
104.083727036419,-103.935810199777
119.951727972394,-39.9561823337844
39.9749450814283,120.039300573798
48.6766627981199,48.8965512110836
39.8548689173841,-119.838815398678
48.6671446499237,-48.7037160318284
-79.1254091013201,80.0017416328145
-85.4641665069827,29.1475096036452
-79.128006461535,-79.271531234659
-85.446501397984,-28.2487121679939
-28.0031751216125,86.6914542236039
-30.6502906682031,32.126508961238
-28.1418286370114,-85.5900210754876
-30.6896970836722,-30.8630375560743
80.2860304042679,80.2901492106675
86.8813317838001,29.274057860023
80.2460900154801,-79.2167941328199
86.8784831672839,-28.2345900909652
29.467878005301,86.8401646882192
32.375079653301,32.2082607998526
29.2977224786314,-85.5547226372434
32.3184658143935,-30.8391821096103
-85.8300893652382,86.3149538901048
-94.0760063042028,31.9864133327844
-85.7253701004523,-85.3507391227743
-94.0020284293211,-30.7477170890139
-31.2340184593882,94.8420362072466
-34.9896261912051,35.9941436401316
-31.3145803965901,-93.4102630235309
-34.9958205765695,-34.2427408011149
85.96350588007,86.5436916133759
94.2139257091562,32.0600339971182
85.898497758018,-85.2499816199479
94.1975210826198,-30.7347638768109
31.5745567732103,94.9684368916068
35.2734942029942,36.0579852336161
31.3927036946052,-93.3468631664747
35.2089864721867,-34.2114479921079
-80.264461973765,79.2856530821591
-86.9055749027633,28.3099871047724
-80.2225664450444,-80.1518128321752
-86.8750585791138,-29.1663157853545
-29.3267337257123,85.6555812431208
-32.3313692235356,30.9284994662059
-29.3601153624539,-86.7312375964412
-32.3293775953394,-32.1111166716495
79.0399408742863,79.3045780362873
85.3850420562247,28.2360150994629
79.1975926921016,-80.0586783609676
85.4703775556672,-29.1956091242026
28.084005702171,85.6738087049304
30.660080672256,30.9122336702495
28.107074839792,-86.6705834814442
30.6903561545162,-32.1012374884419
-86.3156209644819,86.0128113351438
-94.7247025844361,31.6246907758295
-86.1984211730803,-85.7230417014632
-94.6479124872804,-31.1465246018467
-31.8184269048459,94.375434925286
-35.7781458086889,35.4388192355535
-31.8558681005569,-93.9093041817497
-35.7664325671194,-34.8150542001755
85.4193297068521,86.1097746405365
93.5359209236087,31.5989796849373
85.4501900845206,-85.5921267454492
93.5655230599299,-31.1453343908903
30.9543031904698,94.4328759543027
34.4642164398317,35.4489163252812
30.8668977318752,-93.8265100855693
34.4464492863714,-34.7856324999704
-85.3890977911457,85.5729125514717
-93.5568849909596,31.1080304265158
-85.5194550976937,-86.1150653587773
-93.5969376498675,-31.6321013981253
-30.8075147054331,93.8735553177434
-34.4419942993182,34.8159586954914
-31.0512854140844,-94.3707770176364
-34.5298169914821,-35.4144959328837
86.1810622592435,85.8299401427267
94.5785780940049,31.2261655955404
86.2634623111471,-85.9427087120998
94.6440388901398,-31.5647406554517
31.8886612089549,94.0147818177085
35.7422922315543,34.9024103903606
31.74328611463,-94.2744682703769
35.7076383496229,-35.3573449212292
-93.5612085460935,93.6818440307829
-104.585936569882,34.9925943753383
-93.5524729219893,-93.7104662168265
-104.552951975169,-34.8574307418819
-34.6938131498215,104.863502590533
-40.08961950303,40.4690158211599
-34.8778855878043,-104.701824948971
-40.1431574640146,-40.2052961176708
93.7427871789051,93.9232044965211
104.827751652602,35.071283458547
93.7731672483531,-93.5239296059051
104.86919994245,-34.8102951231676
35.1284756739925,105.007943981597
40.5176912678083,40.5504749494524
34.9464575739417,-104.58750748466
40.4632328492048,-40.1438545934867
-85.8873629575031,85.2866964800616
-94.1831313806871,30.7817126515172
-85.8651360156836,-86.4586840379422
-94.1619475444717,-31.9889968517771
-31.3863512617402,93.4124775184443
-35.1889752724616,34.2642603845443
-31.4468827195214,-94.9392753110418
-35.1978298167638,-36.0164882980373
85.6538060238649,85.3943271037369
93.9242529768138,30.7337708642108
85.871056986292,-86.4244592060608
94.0502371661969,-32.0633714113496
31.2877581974852,93.4792118543948
34.9751210366256,34.2673290898096
31.3310978310218,-94.9058914942939
35.0267472045488,-36.0255910885989
-93.784874543247,93.5581186448412
-104.89096666637,34.8460547455553
-93.7145896543338,-93.8592569357659
-104.832365489442,-35.0192246954601
-34.967704106174,104.645362157862
-40.4797679646005,40.1935777516825
-35.0715878126725,-104.960322273527
-40.4961624049415,-40.5017250675155
93.4986820263599,93.7242329326034
104.507048973418,34.8425934297754
93.5944126620022,-93.722941565284
104.580919296638,-35.0301539748026
34.8383250270139,104.748085452536
40.1138472254769,40.2279108930639
34.7475889172251,-104.868817717788
40.1064870098132,-40.4685293006656
-80.1851432599497,79.2816427885291
-86.8123463306259,28.229287996087
-80.3282367954555,-80.4039030602287
-86.8577072612269,-29.3542903026064
-29.2950729637604,85.6447132637455
-32.3130957566281,30.8571473258758
-29.5401486119157,-86.9162400013112
-32.4020560950134,-32.2630045737283
79.0458112659646,79.3000621370424
85.3758506803733,28.2463222564429
79.0846325550872,-80.0025296617167
85.4129904590251,-29.1628526154045
28.0878195803159,85.6639631532546
30.6405687144962,30.8832943445836
27.9360788540773,-86.7146892341731
30.5968258256722,-32.1485314186161
-86.2391759327184,86.0511389855999
-94.5803810859734,31.6143467288793
-86.1660343388804,-85.9114088062385
-94.5165039687285,-31.2575895214055
-31.7793068482764,94.391441305937
-35.71176818592,35.4107063912789
-31.9149515215627,-94.0850553763715
-35.740718698472,-34.9331995001572
85.4307847971941,86.1196509663358
93.5318351515028,31.6175468795696
85.3601150377176,-85.5843292105049
93.5187065032267,-31.127940539709
30.9679010551336,94.4396837165847
34.4705255168616,35.4373621009822
30.7668606030365,-93.9095676460291
34.4032748918944,-34.8385101754548
-79.1482422157914,80.0636405884746
-85.4139166536224,29.2113156384201
-78.9554663862643,-79.3330915837039
-85.3123354348276,-28.2345934882391
-28.0314850809632,86.7107741213964
-30.6327464781075,32.1303122520747
-28.0250122135071,-85.7527226626866
-30.6082483371877,-30.9337041967398
80.2554208077108,80.2882858689231
86.836844408134,29.2519317726072
80.2050937124404,-79.3651895701449
86.8319661462263,-28.3124309064549
29.4361290961615,86.8355780799309
32.3537805584701,32.1767629994526
29.3290331260601,-85.7575982004455
32.3253931466087,-30.9507214738947
-85.8024780708304,86.3832599119209
-93.9634897742318,32.0424350926524
-85.584300698868,-85.4491011356516
-93.8333572404513,-30.7632065308332
-31.2267174791492,94.8762374863419
-34.9355411735962,36.0081618771328
-31.253579526744,-93.5599346621165
-34.9125904854306,-34.3093862639764
85.9539289021138,86.5601279852634
94.1856525036708,32.0728708369485
85.8300636158488,-85.3139530396728
94.1455870828778,-30.7530742902312
31.5665042300013,94.9844347831116
35.2684445179515,36.0557154703078
31.3703119143402,-93.4815910617247
35.1995048800654,-34.2777748076659
-85.8413947841244,85.2722882287643
-94.1644806498008,30.7056389643292
-86.0499238386831,-86.6195096717754
-94.2428221573231,-32.1330723258287
-31.3753499665975,93.4131386428593
-35.2201356078773,34.2259665733677
-31.6815311178261,-94.987088437264
-35.3408024419519,-36.0841859677803
85.6492893855101,85.4053629051888
93.905134155382,30.7728981622461
85.7712990718844,-86.2787806384384
93.9914943893345,-31.9715265908955
31.2792638513353,93.4909112392512
34.9318228219591,34.2842125378133
31.1424749235721,-94.803795746691
34.9033920075333,-35.9735572549252
-93.7470979377022,93.5644302231425
-104.836729655784,34.8160753535154
-93.7663850479471,-93.9750193033674
-104.81687591516,-35.108064855733
-34.9516711546378,104.649082011359
-40.4678343160787,40.1672893628656
-35.1733694318189,-105.040395722541
-40.5412518043818,-40.5742668454601
93.5003479054859,93.7299689972157
104.498408386441,34.8600598248208
93.5347512062437,-93.6754519539972
104.545485696796,-34.9958940651114
34.8397924196979,104.752785482217
40.1000172833952,40.2275086137721
34.6509136226833,-104.86422583185
40.0460014919532,-40.4717217209149
-85.4188168741572,85.6051863531582
-93.5269409944342,31.1670088959599
-85.325311525389,-86.1021084439839
-93.4699547446644,-31.5785557253936
-30.8239342581738,93.8699712935558
-34.4069517483483,34.8121991045913
-30.8599853590711,-94.4956647194176
-34.4006655130146,-35.4679413846399
86.1706045120723,85.8113412121435
94.5714686547595,31.1744310725991
86.2985354342226,-86.1357839091293
94.6576291315073,-31.6852417441583
31.8793926699725,93.9909645923251
35.7599904483682,34.8482708206921
31.8652884541395,-94.5004334500944
35.7845585208426,-35.4969557007666
-93.5632581539477,93.7134083288913
-104.540475309557,35.0309185436019
-93.4482175663116,-93.7361950291998
-104.456296893809,-34.8437510267667
-34.698299109385,104.874139525751
-40.0606831915038,40.47364010728
-34.7960501884273,-104.792913006
-40.0699168534567,-40.2471740152337
93.7346076052607,93.9231177012615
104.814419202185,35.0586873198993
93.7625895247433,-93.6051824361134
104.856316052168,-34.8559964259076
35.1209243741205,105.006583818842
40.5195530765927,40.5315910509945
34.978659452144,-104.708580784679
40.485669216948,-40.2173192213542
-85.6068803015695,86.0393971065016
-93.7826710581017,31.7246776638763
-85.5452153204045,-85.4399819266675
-93.7316393328141,-30.9228236130663
-31.0759127713935,94.452164840601
-34.7533348878422,35.6116249253825
-31.1472894037431,-93.5246291420892
-34.7576077667469,-34.4893111043941
85.913719783105,86.2059605157744
94.2097148244677,31.7352128773711
85.9820704316233,-85.3705542607303
94.2576541725587,-30.9622838924407
31.6017892617752,94.5502476812152
35.3614382144242,35.6451163297778
31.5184383744703,-93.4757941039271
35.347066278413,-34.4833937622401
-93.7888733329843,93.8440802491519
-104.88024039869,35.2538262711317
-93.666551974466,-93.3699199616122
-104.791408276553,-34.5201099950889
-34.9841005609933,105.058421477922
-40.4800765114757,40.8165125120984
-35.0320183903742,-104.256438061761
-40.4619416434293,-39.7368354079015
93.4704688987775,93.9869543051583
104.467864160359,35.2194670519931
93.5560837777616,-93.2589640442317
104.529412597708,-34.5662466925194
34.8208581554802,105.150457946574
40.0947473891159,40.8347829449144
34.7338655532415,-104.175860205473
40.0836258721305,-39.722165263212
-85.9854418733883,85.368295824119
-94.2978089569662,30.9698831800291
-85.919024872377,-86.1096209815978
-94.2528600628885,-31.6837500875365
-31.5191871639735,93.5104386819518
-35.3579255409675,34.5152134039443
-31.5480961538374,-94.4586676712856
-35.3483122703283,-35.5861630384078
85.4893097312227,85.4567975521949
93.6918700320273,30.8964639348659
85.6845607000014,-86.084474898809
93.8041274348064,-31.7786871895966
31.124676142768,93.5665667236414
34.7456556058802,34.5050007263194
31.1597192132744,-94.4241790423955
34.7914841090606,-35.6026115883392
-93.9532888376326,93.5472189139406
-105.124128923886,34.9062321774648
-93.8392110383421,-93.6644586473018
-105.044452782282,-34.8701147206308
-35.1907148370236,104.609884130752
-40.7902243349319,40.2617593165981
-35.2270491065176,-104.690671836465
-40.77079617301,-40.2856798342372
93.2680896371556,93.6477908842508
104.208452745233,34.829216201894
93.4196866640989,-93.5623066582223
104.306608083756,-34.9345340880575
34.5864016702779,104.676766166152
39.7678438353077,40.254585861484
34.5610161446092,-104.609648566418
39.7925462029272,-40.2767085571182
-93.3605196805493,93.5545184493461
-104.290280622745,34.8950955861536
-93.3387532652139,-93.6566140147021
-104.253214170748,-34.8679944756874
-34.523170426231,104.662896261328
-39.790924262797,40.2925307580555
-34.6432861658003,-104.64513640923
-39.8132732650071,-40.2488610718394
93.7693277688487,93.7233902595448
104.941437027936,34.886092608303
93.9372537467333,-93.5444977180504
105.051397023302,-34.9183457469322
35.212266502069,104.774343295324
40.7192489308145,40.3299781520824
35.1588439106038,-104.568246891972
40.7340813259837,-40.239606645264
-104.108810145494,104.092279966939
-119.977301323817,40.1252068172008
-103.982042355594,-104.093752035412
-119.872368028019,-39.8815597247821
-39.9076494748363,120.08318641589
-48.745551578641,49.0019254164766
-39.9955129261353,-119.926886386923
-48.7319858009975,-48.6703978634418
104.027582104305,104.257693212892
119.960941175225,40.0570605006678
104.19855467304,-103.953644436917
120.085832324334,-39.9675138503503
40.0841817075704,120.206972105047
48.8930089449398,49.0248741351461
40.0087661137726,-119.817684137241
48.9098547372424,-48.6607547380778
-93.5590648832367,93.2370330189418
-104.554791321222,34.5638714986292
-93.4372720500834,-93.9168483949016
-104.478417180119,-35.17951014777
-34.7278507046697,104.174009040507
-40.0870831757305,39.7231917228659
-34.7418555428416,-105.1164080461
-40.0622408576013,-40.8142781299867
93.6058377801101,93.3824231984523
104.71330451001,34.481045421852
93.8349879104667,-93.939668238397
104.857940778538,-35.3414067556739
35.0144151394404,104.271370703013
40.4334113206557,39.7206233144103
35.0642716957643,-105.104301121876
40.5039697020869,-40.8616998298685
-104.202852998894,103.948129843884
-120.119410567632,39.9628528082777
-104.037472655772,-104.21349765238
-120.000110361932,-40.0358160016974
-40.0160711908667,119.833907432322
-48.9310838444261,48.6719763926336
-40.0582093864545,-120.163069417815
-48.896891718423,-48.9959384428452
103.938920199333,104.095641263661
119.82870716891,39.8542987855625
104.145167261421,-104.126475210064
119.976675515883,-40.1701740693479
39.9703857518241,119.945020269064
48.7042197586608,48.6675268921632
39.9515180462211,-120.079937119679
48.7591334410197,-49.0126413770193
-85.9211363659325,85.42174801491
-94.1752781017855,30.9576103525988
-85.922397707629,-86.2790363558357
-94.1564582583869,-31.7927648059827
-31.5116023408641,93.5342484583802
-35.3134768879164,34.4841722984664
-31.6241002613575,-94.5937905245455
-35.3406496286188,-35.6913015229838
85.4836494785164,85.4135835686675
93.7106642895057,30.8712230487326
85.6398331603086,-86.0535537775068
93.8053658201792,-31.7742155031221
31.1029466041971,93.5486189544925
34.7472388853401,34.4694656188707
31.0749908444204,-94.4663191841218
34.764621251545,-35.6508794209462
-93.9091610606776,93.636391671854
-104.968124607727,34.9723072577339
-93.7365559213464,-93.7645877521584
-104.851607692604,-34.8910298695569
-35.1811849731622,104.654529520816
-40.7048339362332,40.2889310558318
-35.2113260039863,-104.792320029803
-40.6757051540785,-40.331580194243
93.2928024001995,93.6285054644734
104.25110212403,34.8362543631814
93.3827538872667,-93.5388261527374
104.319778455382,-34.9088399435381
34.5877305282373,104.674704880264
39.8025168698263,40.2553611819644
34.5232557320397,-104.651692285462
39.8088009701863,-40.2958000627469
-85.7070732598478,86.1035209341491
-93.8161334642743,31.8273698771281
-85.4246916821768,-85.4344033572311
-93.6645640432794,-30.8483608419999
-31.1538613721483,94.4504334111862
-34.7983286753693,35.6456263856915
-31.0780846433452,-93.596807459288
-34.7324548470448,-34.4881596766763
85.9156112952706,86.1918751983664
94.1844080662858,31.7416616382345
85.9219867019151,-85.4285291510622
94.205777336141,-30.9710479955423
31.567665155027,94.5170161563841
35.3221316972011,35.6369662437496
31.5128183353007,-93.5775936856806
35.321167369977,-34.5201731039654
-93.8259859082533,93.9473034568278
-104.812701873066,35.3810173362999
-93.5197352770352,-93.3872622373528
-104.628475442929,-34.449928932146
-35.0239270058811,105.103933269215
-40.456344501811,40.8893961430561
-34.9612514704556,-104.316771363562
-40.3755511085755,-39.7162250577434
93.4908565784309,93.9869247391747
104.479625661397,35.2496342914846
93.5034307631476,-93.2612900748687
104.506896639813,-34.5346682796414
34.8070895499212,105.15263998531
40.0950042963969,40.8628051687614
34.7204097552136,-104.229742805192
40.0849478220366,-39.7192352756704
-93.5036847525525,93.282635956987
-104.487107146597,34.5377358138665
-93.525301141179,-94.0447292134281
-104.474692414366,-35.2842375522762
-34.7292616555647,104.230391085021
-40.0844566378483,39.7184833174116
-34.8806829797452,-105.172537437386
-40.1271953420779,-40.8766265583567
93.5737411149754,93.3693617153108
104.703105680232,34.4812445677013
93.7914798368202,-93.8555450099145
104.841906592697,-35.3012998505532
34.9744471946613,104.298535353227
40.4018123104119,39.7288609074977
34.9529310453397,-105.052842359673
40.4375060357333,-40.8444801579135
-104.171195384678,103.990398585291
-120.039300573798,39.9749450814283
-104.034888003838,-104.292845954636
-119.929542623126,-40.0840509348573
-40.0140140747719,119.866977936267
-48.8965512110836,48.6766627981199
-40.1053415398518,-120.224983533274
-48.8873333024385,-49.0472942881175
103.935810199777,104.083727036419
119.838815398678,39.8548689173841
104.118255566107,-104.093201215774
119.97426270819,-40.1497050020992
39.9561823337844,119.951727972394
48.7037160318284,48.6671446499237
39.8976256221091,-120.079963437164
48.7367226489015,-49.0186599265028
-93.4403577493533,93.551443824441
-104.333616640412,34.9506483898248
-93.2181502050884,-93.6145516281125
-104.203514690808,-34.7947317970228
-34.5627278094436,104.605382966278
-39.8108427307881,40.2829433408577
-34.5246716021872,-104.70421768369
-39.7542227198698,-40.2597408709587
93.7922240202896,93.7043403542322
104.939900937312,34.8679096958605
93.9306655229728,-93.6491098843381
105.037211467994,-34.9704075629214
35.2185492563645,104.712945380151
40.7197254952777,40.2858444545057
35.2195324283786,-104.701787087346
40.7612010683487,-40.3162049136655
-104.150027194503,104.126550769954
-119.971317327097,40.1917251658345
-103.895310995569,-104.08438151536
-119.79747528113,-39.8294191924341
-39.9385236633103,120.080252527901
-48.7488792314155,49.0298814414459
-39.9307461895385,-119.968153233448
-48.6765295682204,-48.6644025846217
104.039387701578,104.252239511513
119.961726701448,40.061588753508
104.17779810267,-103.988165495929
120.070879006114,-39.9740726000274
40.0788730436769,120.187430939917
48.8886333360195,49.0200947012982
40.0234566565445,-119.88407474383
48.9173666403691,-48.6892610298332
-75.0661641014381,74.1904121702731
-80.3687945650762,26.0147908992182
-75.0168683023816,-75.5451437000923
-80.3364572921779,-27.4244739186696
-27.0966584672652,79.2813526324031
-29.3509630704672,27.955402367092
-27.0472633867518,-80.9861114396472
-29.3154810945669,-29.8526848652533
74.0900483634497,74.046956202333
79.3410849486411,25.7965508711835
74.4550440351541,-75.5278946377594
79.5117202337159,-27.5736536513941
26.1058031075385,79.2316531135738
28.2269434864617,27.8784469876282
26.2972676008117,-80.9566395998652
28.3274527182901,-29.8940055415146
-79.5100886522815,79.2679038102161
-85.9156008312721,28.2048856848466
-79.4666630500746,-80.3749480273129
-85.8844100606735,-29.3463916456407
-28.5473554667317,85.6392851471835
-31.2717375901398,30.7753965289467
-28.5219528024202,-87.0634952755874
-31.2420484810926,-32.3944923115614
79.5911825134777,79.2662501199291
86.1604293837066,28.0413240509269
79.9642883676396,-80.4475796441932
86.3491412111713,-29.5454450835067
28.7824195239638,85.6564649572415
31.63379474061,30.7258499510572
28.9612565152693,-87.0744725233206
31.7412317661807,-32.4591186583789
-74.400873818741,75.4881800525571
-79.5256774891449,27.5253786049557
-74.1961462109226,-74.0604241567632
-79.4211656115756,-25.835131256115
-26.228308674961,80.9910250312006
-28.3267435478715,29.9145238366629
-26.1966274532686,-79.2045014623237
-28.293202604755,-27.863017805752
75.0404138483362,75.6840692073343
80.2900074420439,27.5319328626468
74.9883016844707,-74.141567601037
80.2813396149477,-25.9477843978173
27.1086288096361,81.0953133682692
29.306703443007,29.9399287600823
27.0179262362397,-79.2274868490959
29.2837481216316,-27.8949968529883
-79.2420334125157,79.8002464168104
-85.5609458288378,28.8404122957647
-79.1217534499531,-79.7498341098095
-85.4925393087976,-28.6697203170117
-28.1862770760409,86.366159393428
-30.8270850666552,31.6346097694663
-28.1588037607465,-86.2878341315203
-30.7930657223599,-31.5126782534418
79.9842043044336,79.9439655081416
86.5623479249797,28.7734770443822
80.1772319187281,-79.873068680684
86.6706056142181,-28.8604442022223
29.2055066475031,86.4525753707581
32.105073702814,31.6316790593323
29.261278859463,-86.3271190893134
32.1558826788517,-31.5775446341268
-80.2690165139188,79.8883763339577
-86.7956497356239,28.8806317225826
-80.0399281532629,-79.8495496182583
-86.6762958943566,-28.7167403392747
-29.3598601695228,86.3404793427047
-32.2576144209622,31.5953127903838
-29.2130021516667,-86.3616687018815
-32.1704023414064,-31.5776019377939
79.0292864557049,79.6895028978667
85.4369736784681,28.6083173462486
79.2897764472899,-79.8072460761303
85.5635924679205,-28.8793474749077
28.0568247091777,86.2646299378307
30.716452468616,31.4919918790734
28.2163561737876,-86.3193148141252
30.8063649710839,-31.6239200858436
-85.9434215223913,85.8619109195587
-94.1544573792873,31.3717675127435
-85.7585191821395,-86.0820466955685
-94.0507490703963,-31.4770354511792
-31.4827406359878,94.1049891204716
-35.2193992465642,35.0080835238028
-31.3910992800163,-94.4375992769773
-35.1498121043201,-35.3494667042432
85.5516858087217,85.8040843308881
93.8198534236241,31.1584333726947
85.8315485492013,-86.0949681595752
93.9691525895783,-31.6701189288621
31.1789566485194,94.0982114510287
34.8875755325507,34.9354926423462
31.3164913611632,-94.418769630354
34.9811569474845,-35.4093471350442
-79.945251810444,80.3753118706751
-86.4021045205031,29.4854392316423
-79.69036856041,-79.2535208611146
-86.26563373268,-28.0673129689011
-28.9014615559793,87.0589245415922
-31.7482943306935,32.4545927956792
-28.8509664629158,-85.6181298418406
-31.6981144930246,-30.7095447349098
79.534099733386,80.475183986239
85.8944915136507,29.4378375139995
79.4674863787458,-79.2208216359089
85.8786938173188,-28.1387417770192
28.6045197153597,87.1218365649471
31.2638558751694,32.4565267592496
28.5010708538601,-85.5871349789096
31.2365980743316,-30.7197781245884
-85.8109887302091,86.0721301246747
-93.9837289357616,31.6402146400502
-85.6077694170523,-85.8200333566227
-93.8684820416865,-31.1858575904073
-31.2871317121315,94.4298687739818
-34.9883539747042,35.4125244331034
-31.2310273414721,-94.0953340158023
-34.9320260819948,-34.9374106944677
85.7651216211074,86.1427365060966
94.0195425261738,31.5251753859412
85.9025414010865,-85.8428834428733
94.1036112684641,-31.344211852645
31.4173779769054,94.4863012334362
35.1379490217947,35.3894454545976
31.4381495147495,-94.0853220284509
35.1758709858373,-34.9839991058572
-74.491212218309,75.4481352395702
-79.5737705908911,27.4906830228061
-74.2013010712565,-74.0661681061581
-79.4359660543232,-25.8546582144421
-26.3398758190762,80.8481632130613
-28.3701839639634,29.8048194663608
-26.1809743269604,-79.2090089509503
-28.2850563812016,-27.9136959506779
75.0375299731835,75.4058592844832
80.414510828607,27.3429986335268
75.1199871173743,-74.1242141388645
80.4569078297227,-26.0139975324393
27.0206823242987,80.8464829117516
29.3235325497032,29.7587888474702
27.0848986708517,-79.2242788036304
29.3633808331649,-27.9682352919571
-79.2864962921188,79.7456857164522
-85.5779371395578,28.8064565228889
-79.1215587065798,-79.7473681134454
-85.4923276000708,-28.6800863847494
-28.2109885317822,86.2410813132306
-30.8059725758515,31.5550242386654
-28.1386117155666,-86.2743418588338
-30.7549754185722,-31.532676272396
80.1242567205012,79.7781502775334
86.8022008587066,28.7003562382656
80.2938947235885,-79.8005513533558
86.8911004281607,-28.8320004413488
29.2465900301098,86.2751868820765
32.2257170655926,31.5295038287006
29.326297226722,-86.2882517657373
32.2810939578716,-31.5848914330813
-75.0400683228874,74.083430448983
-80.3560483202421,25.9541054924838
-75.0393218326332,-75.5576544880627
-80.3441867175691,-27.4499574331425
-27.0059936359065,79.1740918516193
-29.2900702043527,27.9097086214864
-27.0757275062248,-80.9766401346915
-29.3048193575665,-29.8526580641142
74.3109182891983,74.0799606477192
79.5174077315659,25.8962801408489
74.4267299540819,-75.4132308908815
79.5822133697903,-27.4407755695471
26.2723892283388,79.1821897590267
28.3528995151933,27.8985161280745
26.2663233107303,-80.898558272245
28.3686749846171,-29.8308085304967
-79.5125123211703,79.1943397313472
-85.9127268144489,28.1670382983522
-79.4776634802574,-80.3708204040448
-85.8865174069858,-29.3539887033557
-28.4946336005035,85.5390663261043
-31.2133410251469,30.7320604845288
-28.5246855752312,-87.0385070994448
-31.2097798483024,-32.3862583271248
79.8151209778544,79.2326358753753
86.4100625775999,28.0924123825437
80.0108416251512,-80.3338689009005
86.5147658733055,-29.4324373293273
28.9228180398289,85.5715815981779
31.79176086115,30.7181032149797
28.981031278643,-87.0085634495111
31.8409386534281,-32.4031255966349
-80.0390561852049,80.4068554125928
-86.4608130229213,29.499426289726
-79.7007255042431,-79.2420522446137
-86.291444172008,-28.0587129719246
-29.0481386472471,87.0107449787386
-31.8338188557135,32.4040055110705
-28.8468220883843,-85.6101928114155
-31.7202957289426,-30.7330521972502
79.4172674924338,80.2519534841763
85.8871386311877,29.2566186650031
79.5558246873835,-79.2393629345966
85.9561055076108,-28.2318844163085
28.439347000105,86.9567549538773
31.1912019369414,32.3143347833238
28.5430466573463,-85.5918136748718
31.2529632050644,-30.7889962671408
-85.8527862340443,86.0636588830039
-94.007627420483,31.6325061236525
-85.6111711859157,-85.8163434805594
-93.8769972423324,-31.1872785050037
-31.3421250702805,94.3719472918787
-35.0105935576649,35.3666837362842
-31.2238646737572,-94.0896373677113
-34.9275530719619,-34.9532106702535
85.7698531032995,86.0196670496319
94.0931391893072,31.4421064057393
85.9641742561252,-85.8273374217998
94.1982746365788,-31.3653139121947
31.3750887227391,94.3726066551781
35.152032503439,35.3041740536577
31.4709130505545,-94.0759259364768
35.2219820239288,-35.0109498415108
-80.2053771684696,79.7919755112141
-86.7554820215362,28.8218501196591
-80.0439188936661,-79.8721250493193
-86.6631925300364,-28.7487217029345
-29.2319026385681,86.2721251357256
-32.1749180896244,31.5683145843219
-29.227634186996,-86.3725796785024
-32.1479342717756,-31.583214360132
79.2154048305934,79.7972557906101
85.5506935314478,28.7381563844643
79.2353430571225,-79.7410364065995
85.5751284869953,-28.7677030544757
28.2373425216482,86.2868782518476
30.8327691999429,31.5486984801697
28.1820866853343,-86.2950094949727
30.8294705185475,-31.5687138008901
-85.9256139625845,85.8108912828565
-94.1418587052501,31.3420811458229
-85.7643460115115,-86.087079730437
-94.0485520537131,-31.4890456675772
-31.4276292093376,94.0528338196935
-35.1750622586662,34.9859477179406
-31.3979523875429,-94.4323594771321
-35.1338959618941,-35.3478140564246
85.6761454173589,85.8277891423021
93.9346817772551,31.2161885944339
85.8278958203625,-86.0403293635145
94.0243108033278,-31.5992373249141
31.2783993726537,94.079850194774
34.9765824320527,34.9528269264539
31.3105983673359,-94.3901402801447
35.0198366778589,-35.3722288409672
-79.7036031535693,79.0443917749062
-86.1444595259034,28.0159252313044
-79.6311636672113,-80.4067231044831
-86.1012642376755,-29.4593329816649
-28.7667047833495,85.3164462792815
-31.5204700260241,30.4983747500099
-28.6829979589243,-87.1017044548228
-31.4655256905459,-32.5524261982807
79.4298247930341,78.9360083979428
86.0135359586444,27.758811238482
79.8940565795892,-80.5119122400741
86.2392518543819,-29.7204585553307
28.5718939571003,85.2855959136431
31.4160409929653,30.4056698645429
28.836365006737,-87.1262257214225
31.5603652755271,-32.6448017689728
-85.5071475838638,85.4706135647248
-93.6135583300333,31.0014197189863
-85.3730285686114,-86.2170997141074
-93.5377269807925,-31.7368166808364
-30.979126857888,93.6267531283887
-34.5389610711198,34.5107036754555
-30.8715673061169,-94.6769800970854
-34.4635645251967,-35.7441826934584
85.9366791957612,85.4768880372151
94.3917234463316,30.766842349017
86.3971596693139,-86.4212961933383
94.6333972992418,-32.0796915759692
31.6580453842489,93.6554930482047
35.5846239228501,34.4326609025935
31.9221358631301,-94.7494741778691
35.7466857299786,-35.8791087605835
-79.8149570260244,80.4596397838538
-86.223495432657,29.6460490911783
-79.5023895153023,-78.973722423195
-86.0644993769853,-27.8256593760978
-28.7657627095023,87.1465180825927
-31.5470690438737,32.630757363027
-28.6287553277794,-85.3052181223209
-31.4600626063999,-30.4354587377847
79.5985494389873,80.505186349172
86.0127691806712,29.5113384222034
79.6370047734471,-79.0637078243425
86.0431963913603,-28.0135543154386
28.7097805503845,87.1858048395506
31.4357924168645,32.5938790228138
28.7124128584105,-85.3282188290098
31.4558487204929,-30.4982219164686
-85.5599355696881,86.0719451620706
-93.6516886707363,31.7158295800478
-85.3114317035336,-85.5998799189449
-93.5173388565246,-31.0169248971314
-30.9829798510473,94.4406255759271
-34.5557372287686,35.5012732087452
-30.8450104399061,-93.8638907813942
-34.4609482286621,-34.7534180492367
86.0092755366785,86.1449480306627
94.3843838981154,31.5373604082287
86.2709516601148,-85.7932698000294
94.528715195662,-31.3230394571167
31.7198922515723,94.5018515401781
35.5890352464216,35.4511596387892
31.8559935309922,-93.933638195921
35.6844551065178,-34.8718765717536
-86.3342182869196,85.749132942812
-94.6547274530123,31.2807912385467
-86.1101326222191,-86.0922118706937
-94.531848208272,-31.536956393133
-31.9134443273156,93.8980128720222
-35.7721794077434,34.8377122705408
-31.7588250189171,-94.4339998320318
-35.6720114051679,-35.4388685008142
85.2604270510157,85.5421380207183
93.4973671135974,30.949383482564
85.6268752681678,-86.0805120416835
93.6844130976016,-31.7642419761895
30.7903788179231,93.8197065859249
34.4175646183921,34.7063469628225
31.0127171871446,-94.3990510583532
34.5509543355802,-35.5115043146572
-93.7787044779871,93.6059816244655
-104.771492233781,34.9023428652333
-93.5210630717502,-93.8173529735551
-104.623190538058,-34.9641020701334
-34.9934897134237,104.599991914706
-40.3629857890735,40.1351865540608
-34.8337385934144,-104.981414315592
-40.243629471116,-40.5468704650001
93.4407956825078,93.5230601589649
104.567250141248,34.5888206413454
93.830100905765,-93.8994357892681
104.785373049779,-35.2800826190509
34.7803380222084,104.587562187889
40.200184664685,40.0148128430012
35.0076929839262,-104.990662704071
40.3604987626908,-40.6671597487545
-86.3617862399607,86.3329422736249
-94.6798668326716,31.9838051765329
-86.0332407515274,-85.5071814874391
-94.5017278623723,-30.8372951843016
-31.8632797770126,94.722250831094
-35.7605140196908,35.8364981108445
-31.7262454540259,-93.6798048901718
-35.6609211260962,-34.4730349490504
85.3902128848745,86.2997208435463
93.497105343449,31.7958681547664
85.4460911469972,-85.479434492602
93.5388428017381,-30.9813171253302
30.9235795574148,94.7246340301956
34.4527512056712,35.7725300898433
30.9247593870475,-93.64297790129
34.4782556260277,-34.5109671523812
-93.7968914929996,93.8695022435284
-104.788414454909,35.2331709718925
-93.4853963770174,-93.5507184750434
-104.609099893443,-34.6336913072009
-34.9769223831166,104.99636493948
-40.364781674342,40.649422213445
-34.8191155080092,-104.610825123439
-40.240967799179,-40.0454676580234
93.4964824268444,93.8611166419322
104.560444529573,34.9850994385072
93.7391116539536,-93.6222403080576
104.703850340209,-34.9086789434731
34.8399181551624,105.020976988645
40.2115086882168,40.562925169306
34.9577078685818,-104.617477721463
40.3112457697015,-40.1467605627644
-79.8540146523181,80.4208393755951
-86.2351398631111,29.6116536387578
-79.5220600658961,-78.9854882658206
-86.0674733479888,-27.8481169332228
-28.799515982023,87.0424470628333
-31.5337216305027,32.5574256126467
-28.6326651098985,-85.2829668382675
-31.4341311372525,-30.4547994296605
79.7062902251876,80.340754914769
86.2281197997321,29.4291032425424
79.7652379487917,-78.9702746685295
86.2617021170304,-27.9890704982265
28.7281593353208,87.0268614784733
31.537707161626,32.4970381551998
28.7665413292384,-85.2627173934088
31.5705828478401,-30.4987549747085
-85.5684863817539,86.0407676666527
-93.6397939033703,31.6988454876778
-85.3176009013474,-85.6054273264973
-93.5043305944971,-31.0225795633671
-30.9533691557139,94.3735006635579
-34.4921048046846,35.4741815477739
-30.8475236796603,-93.8320750475105
-34.4140202611808,-34.7362466446639
86.2290620674954,86.0889512314387
94.6984483168426,31.577880130685
86.3564597390969,-85.6475734029114
94.770098951353,-31.195156965782
31.8389774318055,94.4233808474577
35.7806724683645,35.4481148186028
31.8893683906974,-93.8394400616895
35.8277715496622,-34.7968568318311
-79.6969131243332,78.9962666027191
-86.1483754605906,27.9951629111614
-79.6511800555622,-80.4393509837754
-86.1169548579504,-29.474374710523
-28.7113398828785,85.2785906944479
-31.5006767394069,30.5031518948232
-28.7452594629144,-87.118738879612
-31.4980983404376,-32.5377483071496
79.5957510189084,79.0284885922663
86.1123316670796,27.9228653410261
79.7565680860765,-80.3711701605096
86.2023392685023,-29.5308858019292
28.6902290100164,85.306193618383
31.4764676118349,30.4887916472432
28.7236366158162,-87.072418836181
31.5149904536539,-32.5434290427681
-85.5023306566611,85.4427229251458
-93.6044951106009,30.9970401252965
-85.3847243552041,-86.2254482457816
-93.5364035777171,-31.7332159213897
-30.919650159328,93.5952467665388
-34.4824198035772,34.5269407533189
-30.9064206957057,-94.6521168626172
-34.4527471422772,-35.702294830321
86.1709600340175,85.529317828032
94.6389767496106,30.9166429234106
86.3611441304348,-86.2464712563243
94.7470670117861,-31.8733678388097
31.8102317899831,93.6581546437674
35.7427301718181,34.5169722553461
31.8740340047505,-94.6485936359721
35.8023688663057,-35.7479376113226
-86.4147010281158,86.3398509508275
-94.7105756191344,31.9830541061438
-86.0604057537213,-85.4902489800814
-94.5205008211529,-30.8324559485556
-31.9419272823515,94.6704363381348
-35.7933846190056,35.7939914424713
-31.7336278106634,-93.6303965995257
-35.6613220238214,-34.470347821855
85.3761977156526,86.1372048988115
93.5863447010256,31.674887386262
85.5635621437994,-85.4336947537085
93.6836093100299,-31.0145260369942
30.855031144984,94.5947946119001
34.4665339604819,35.6720599654183
30.9771922607721,-93.5794920803475
34.5467614195906,-34.5252412485476
-93.8163994720446,93.8598995504839
-104.795492978438,35.2255635422301
-93.496116077225,-93.5479878372848
-104.611817764379,-34.6350218429752
-34.9936811794564,104.953923225409
-40.3550803361728,40.621634654107
-34.8229273734779,-104.585578688646
-40.2256865706171,-40.0405249984646
93.5610914486382,93.7902774026178
104.697190108534,34.9574111961303
93.8021282627497,-93.5634811112107
104.833639721477,-34.8781539331164
34.8553357885856,104.948787226143
40.2850678410621,40.5231674353457
34.9849617954519,-104.567382115109
40.3865399875507,-40.1272093745415
-86.3005412796645,85.700044194641
-94.637377689334,31.251462450521
-86.1031634362031,-86.1332823276205
-94.5265004979748,-31.5640559357636
-31.8365718446438,93.8761270518847
-35.7373080180985,34.8367526510595
-31.7859594904682,-94.4907164404414
-35.6847421203553,-35.4544733626261
85.3699018968598,85.6608820721921
93.523222158508,31.0918521711264
85.4950166795241,-86.0358333294714
93.6010724870534,-31.6486519777924
30.9005015137737,93.8729115750088
34.4571250766508,34.7837752227682
30.9257051735459,-94.4206701209329
34.4976885135239,-35.4639734259308
-93.7676362964228,93.5825673450828
-104.764172369945,34.8916184016336
-93.5239752144595,-93.8323211109144
-104.62269858533,-34.9716900921091
-34.9504547396796,104.583798375106
-40.3330493316811,40.1416196808581
-34.8558471036066,-104.991195808596
-40.2469358818539,-40.5369017792383
93.5492271201452,93.5778728699875
104.659303034106,34.6865509339014
93.7742937890785,-93.8285303541771
104.794057719101,-35.171610785381
34.8655047612907,104.607755434341
40.2697104547596,40.073905334899
34.960463327196,-104.963131556441
40.3585597293995,-40.6018197117753
-74.0604241567632,74.1961462109226
-79.2045014623237,26.1966274532686
-74.141567601037,-74.9883016844707
-79.2274868490959,-27.0179262362397
-25.835131256115,79.4211656115756
-27.863017805752,28.293202604755
-25.9477843978173,-80.2813396149477
-27.8949968529883,-29.2837481216316
75.4881800525571,74.400873818741
80.9910250312006,26.228308674961
75.6840692073343,-75.0404138483362
81.0953133682692,-27.1086288096361
27.5253786049557,79.5256774891449
29.9145238366629,28.3267435478715
27.5319328626468,-80.2900074420439
29.9399287600823,-29.306703443007
-79.2535208611146,79.69036856041
-85.6181298418406,28.8509664629158
-79.2208216359089,-79.4674863787458
-85.5871349789096,-28.5010708538601
-28.0673129689011,86.26563373268
-30.7095447349098,31.6981144930246
-28.1387417770192,-85.8786938173188
-30.7197781245884,-31.2365980743316
80.3753118706751,79.945251810444
87.0589245415922,28.9014615559793
80.475183986239,-79.534099733386
87.1218365649471,-28.6045197153597
29.4854392316423,86.4021045205031
32.4545927956792,31.7482943306935
29.4378375139995,-85.8944915136507
32.4565267592496,-31.2638558751694
-75.5576544880627,75.0393218326332
-80.9766401346915,27.0757275062248
-75.4132308908815,-74.4267299540819
-80.898558272245,-26.2663233107303
-27.4499574331425,80.3441867175691
-29.8526580641142,29.3048193575665
-27.4407755695471,-79.5822133697903
-29.8308085304967,-28.3686749846171
74.083430448983,75.0400683228874
79.1740918516193,27.0059936359065
74.0799606477192,-74.3109182891983
79.1821897590267,-26.2723892283388
25.9541054924838,80.3560483202421
27.9097086214864,29.2900702043527
25.8962801408489,-79.5174077315659
27.8985161280745,-28.3528995151933
-79.8721250493193,80.0439188936661
-86.3725796785024,29.227634186996
-79.7410364065995,-79.2353430571225
-86.2950094949727,-28.1820866853343
-28.7487217029345,86.6631925300364
-31.583214360132,32.1479342717756
-28.7677030544757,-85.5751284869953
-31.5687138008901,-30.8294705185475
79.7919755112141,80.2053771684696
86.2721251357256,29.2319026385681
79.7972557906101,-79.2154048305934
86.2868782518476,-28.2373425216482
28.8218501196591,86.7554820215362
31.5683145843219,32.1749180896244
28.7381563844643,-85.5506935314478
31.5486984801697,-30.8327691999429
-79.7498341098095,79.1217534499531
-86.2878341315203,28.1588037607465
-79.873068680684,-80.1772319187281
-86.3271190893134,-29.261278859463
-28.6697203170117,85.4925393087976
-31.5126782534418,30.7930657223599
-28.8604442022223,-86.6706056142181
-31.5775446341268,-32.1558826788517
79.8002464168104,79.2420334125157
86.366159393428,28.1862770760409
79.9439655081416,-79.9842043044336
86.4525753707581,-29.2055066475031
28.8404122957647,85.5609458288378
31.6346097694663,30.8270850666552
28.7734770443822,-86.5623479249797
31.6316790593323,-32.105073702814
-85.8200333566227,85.6077694170523
-94.0953340158023,31.2310273414721
-85.8428834428733,-85.9025414010865
-94.0853220284509,-31.4381495147495
-31.1858575904073,93.8684820416865
-34.9374106944677,34.9320260819948
-31.344211852645,-94.1036112684641
-34.9839991058572,-35.1758709858373
86.0721301246747,85.8109887302091
94.4298687739818,31.2871317121315
86.1427365060966,-85.7651216211074
94.4863012334362,-31.4173779769054
31.6402146400502,93.9837289357616
35.4125244331034,34.9883539747042
31.5251753859412,-94.0195425261738
35.3894454545976,-35.1379490217947
-80.3708204040448,79.4776634802574
-87.0385070994448,28.5246855752312
-80.3338689009005,-80.0108416251512
-87.0085634495111,-28.981031278643
-29.3539887033557,85.8865174069858
-32.3862583271248,31.2097798483024
-29.4324373293273,-86.5147658733055
-32.4031255966349,-31.8409386534281
79.1943397313472,79.5125123211703
85.5390663261043,28.4946336005035
79.2326358753753,-79.8151209778544
85.5715815981779,-28.9228180398289
28.1670382983522,85.9127268144489
30.7320604845288,31.2133410251469
28.0924123825437,-86.4100625775999
30.7181032149797,-31.79176086115
-86.087079730437,85.7643460115115
-94.4323594771321,31.3979523875429
-86.0403293635145,-85.8278958203625
-94.3901402801447,-31.3105983673359
-31.4890456675772,94.0485520537131
-35.3478140564246,35.1338959618941
-31.5992373249141,-94.0243108033278
-35.3722288409672,-35.0198366778589
85.8108912828565,85.9256139625845
94.0528338196935,31.4276292093376
85.8277891423021,-85.6761454173589
94.079850194774,-31.2783993726537
31.3420811458229,94.1418587052501
34.9859477179406,35.1750622586662
31.2161885944339,-93.9346817772551
34.9528269264539,-34.9765824320527
-75.5451437000923,75.0168683023816
-80.9861114396472,27.0472633867518
-75.5278946377594,-74.4550440351541
-80.9566395998652,-26.2972676008117
-27.4244739186696,80.3364572921779
-29.8526848652533,29.3154810945669
-27.5736536513941,-79.5117202337159
-29.8940055415146,-28.3274527182901
74.1904121702731,75.0661641014381
79.2813526324031,27.0966584672652
74.046956202333,-74.0900483634497
79.2316531135738,-26.1058031075385
26.0147908992182,80.3687945650762
27.955402367092,29.3509630704672
25.7965508711835,-79.3410849486411
27.8784469876282,-28.2269434864617
-79.8495496182583,80.0399281532629
-86.3616687018815,29.2130021516667
-79.8072460761303,-79.2897764472899
-86.3193148141252,-28.2163561737876
-28.7167403392747,86.6762958943566
-31.5776019377939,32.1704023414064
-28.8793474749077,-85.5635924679205
-31.6239200858436,-30.8063649710839
79.8883763339577,80.2690165139188
86.3404793427047,29.3598601695228
79.6895028978667,-79.0292864557049
86.2646299378307,-28.0568247091777
28.8806317225826,86.7956497356239
31.5953127903838,32.2576144209622
28.6083173462486,-85.4369736784681
31.4919918790734,-30.716452468616
-74.0661681061581,74.2013010712565
-79.2090089509503,26.1809743269604
-74.1242141388645,-75.1199871173743
-79.2242788036304,-27.0848986708517
-25.8546582144421,79.4359660543232
-27.9136959506779,28.2850563812016
-26.0139975324393,-80.4569078297227
-27.9682352919571,-29.3633808331649
75.4481352395702,74.491212218309
80.8481632130613,26.3398758190762
75.4058592844832,-75.0375299731835
80.8464829117516,-27.0206823242987
27.4906830228061,79.5737705908911
29.8048194663608,28.3701839639634
27.3429986335268,-80.414510828607
29.7587888474702,-29.3235325497032
-79.2420522446137,79.7007255042431
-85.6101928114155,28.8468220883843
-79.2393629345966,-79.5558246873835
-85.5918136748718,-28.5430466573463
-28.0587129719246,86.291444172008
-30.7330521972502,31.7202957289426
-28.2318844163085,-85.9561055076108
-30.7889962671408,-31.2529632050644
80.4068554125928,80.0390561852049
87.0107449787386,29.0481386472471
80.2519534841763,-79.4172674924338
86.9567549538773,-28.439347000105
29.499426289726,86.4608130229213
32.4040055110705,31.8338188557135
29.2566186650031,-85.8871386311877
32.3143347833238,-31.1912019369414
-80.3749480273129,79.4666630500746
-87.0634952755874,28.5219528024202
-80.4475796441932,-79.9642883676396
-87.0744725233206,-28.9612565152693
-29.3463916456407,85.8844100606735
-32.3944923115614,31.2420484810926
-29.5454450835067,-86.3491412111713
-32.4591186583789,-31.7412317661807
79.2679038102161,79.5100886522815
85.6392851471835,28.5473554667317
79.2662501199291,-79.5911825134777
85.6564649572415,-28.7824195239638
28.2048856848466,85.9156008312721
30.7753965289467,31.2717375901398
28.0413240509269,-86.1604293837066
30.7258499510572,-31.63379474061
-86.0820466955685,85.7585191821395
-94.4375992769773,31.3910992800163
-86.0949681595752,-85.8315485492013
-94.418769630354,-31.3164913611632
-31.4770354511792,94.0507490703963
-35.3494667042432,35.1498121043201
-31.6701189288621,-93.9691525895783
-35.4093471350442,-34.9811569474845
85.8619109195587,85.9434215223913
94.1049891204716,31.4827406359878
85.8040843308881,-85.5516858087217
94.0982114510287,-31.1789566485194
31.3717675127435,94.1544573792873
35.0080835238028,35.2193992465642
31.1584333726947,-93.8198534236241
34.9354926423462,-34.8875755325507
-79.7473681134454,79.1215587065798
-86.2743418588338,28.1386117155666
-79.8005513533558,-80.2938947235885
-86.2882517657373,-29.326297226722
-28.6800863847494,85.4923276000708
-31.532676272396,30.7549754185722
-28.8320004413488,-86.8911004281607
-31.5848914330813,-32.2810939578716
79.7456857164522,79.2864962921188
86.2410813132306,28.2109885317822
79.7781502775334,-80.1242567205012
86.2751868820765,-29.2465900301098
28.8064565228889,85.5779371395578
31.5550242386654,30.8059725758515
28.7003562382656,-86.8022008587066
31.5295038287006,-32.2257170655926
-85.8163434805594,85.6111711859157
-94.0896373677113,31.2238646737572
-85.8273374217998,-85.9641742561252
-94.0759259364768,-31.4709130505545
-31.1872785050037,93.8769972423324
-34.9532106702535,34.9275530719619
-31.3653139121947,-94.1982746365788
-35.0109498415108,-35.2219820239288
86.0636588830039,85.8527862340443
94.3719472918787,31.3421250702805
86.0196670496319,-85.7698531032995
94.3726066551781,-31.3750887227391
31.6325061236525,94.007627420483
35.3666837362842,35.0105935576649
31.4421064057393,-94.0931391893072
35.3041740536577,-35.152032503439
-79.3000621370424,79.0458112659646
-85.6639631532546,28.0878195803159
-79.2816427885291,-80.1851432599497
-85.6447132637455,-29.2950729637604
-28.2463222564429,85.3758506803733
-30.8832943445836,30.6405687144962
-28.229287996087,-86.8123463306259
-30.8571473258758,-32.3130957566281
80.0025296617167,79.0846325550872
86.7146892341731,27.9360788540773
80.4039030602287,-80.3282367954555
86.9162400013112,-29.5401486119157
29.1628526154045,85.4129904590251
32.1485314186161,30.5968258256722
29.3542903026064,-86.8577072612269
32.2630045737283,-32.4020560950134
-85.4053629051888,85.6492893855101
-93.4909112392512,31.2792638513353
-85.2722882287643,-85.8413947841244
-93.4131386428593,-31.3753499665975
-30.7728981622461,93.905134155382
-34.2842125378133,34.9318228219591
-30.7056389643292,-94.1644806498008
-34.2259665733677,-35.2201356078773
86.2787806384384,85.7712990718844
94.803795746691,31.1424749235721
86.6195096717754,-86.0499238386831
94.987088437264,-31.6815311178261
31.9715265908955,93.9914943893345
35.9735572549252,34.9033920075333
32.1330723258287,-94.2428221573231
36.0841859677803,-35.3408024419519
-80.2901492106675,80.2860304042679
-86.8401646882192,29.467878005301
-80.0017416328145,-79.1254091013201
-86.6914542236039,-28.0031751216125
-29.274057860023,86.8813317838001
-32.2082607998526,32.375079653301
-29.1475096036452,-85.4641665069827
-32.126508961238,-30.6502906682031
79.2167941328199,80.2460900154801
85.5547226372434,29.2977224786314
79.271531234659,-79.128006461535
85.5900210754876,-28.1418286370114
28.2345900909652,86.8784831672839
30.8391821096103,32.3184658143935
28.2487121679939,-85.446501397984
30.8630375560743,-30.6896970836722
-85.8299401427267,86.1810622592435
-94.0147818177085,31.8886612089549
-85.5729125514717,-85.3890977911457
-93.8735553177434,-30.8075147054331
-31.2261655955404,94.5785780940049
-34.9024103903606,35.7422922315543
-31.1080304265158,-93.5568849909596
-34.8159586954914,-34.4419942993182
85.9427087120998,86.2634623111471
94.2744682703769,31.74328611463
86.1150653587773,-85.5194550976937
94.3707770176364,-31.0512854140844
31.5647406554517,94.6440388901398
35.3573449212292,35.7076383496229
31.6321013981253,-93.5969376498675
35.4144959328837,-34.5298169914821
-86.1196509663358,85.4307847971941
-94.4396837165847,30.9679010551336
-86.0511389855999,-86.2391759327184
-94.391441305937,-31.7793068482764
-31.6175468795696,93.5318351515028
-35.4373621009822,34.4705255168616
-31.6143467288793,-94.5803810859734
-35.4107063912789,-35.71176818592
85.5843292105049,85.3601150377176
93.9095676460291,30.7668606030365
85.9114088062385,-86.1660343388804
94.0850553763715,-31.9149515215627
31.127940539709,93.5187065032267
34.8385101754548,34.4032748918944
31.2575895214055,-94.5165039687285
34.9331995001572,-35.740718698472
-93.7299689972157,93.5003479054859
-104.752785482217,34.8397924196979
-93.5644302231425,-93.7470979377022
-104.649082011359,-34.9516711546378
-34.8600598248208,104.498408386441
-40.2275086137721,40.1000172833952
-34.8160753535154,-104.836729655784
-40.1672893628656,-40.4678343160787
93.6754519539972,93.5347512062437
104.86422583185,34.6509136226833
93.9750193033674,-93.7663850479471
105.040395722541,-35.1733694318189
34.9958940651114,104.545485696796
40.4717217209149,40.0460014919532
35.108064855733,-104.81687591516
40.5742668454601,-40.5412518043818
-86.5436916133759,85.96350588007
-94.9684368916068,31.5745567732103
-86.3149538901048,-85.8300893652382
-94.8420362072466,-31.2340184593882
-32.0600339971182,94.2139257091562
-36.0579852336161,35.2734942029942
-31.9864133327844,-94.0760063042028
-35.9941436401316,-34.9896261912051
85.2499816199479,85.898497758018
93.3468631664747,31.3927036946052
85.3507391227743,-85.7253701004523
93.4102630235309,-31.3145803965901
30.7347638768109,94.1975210826198
34.2114479921079,35.2089864721867
30.7477170890139,-94.0020284293211
34.2427408011149,-34.9958205765695
-93.9232044965211,93.7427871789051
-105.007943981597,35.1284756739925
-93.6818440307829,-93.5612085460935
-104.863502590533,-34.6938131498215
-35.071283458547,104.827751652602
-40.5504749494524,40.5176912678083
-34.9925943753383,-104.585936569882
-40.4690158211599,-40.08961950303
93.5239296059051,93.7731672483531
104.58750748466,34.9464575739417
93.7104662168265,-93.5524729219893
104.701824948971,-34.8778855878043
34.8102951231676,104.86919994245
40.1438545934867,40.4632328492048
34.8574307418819,-104.552951975169
40.2052961176708,-40.1431574640146
-80.2882858689231,80.2554208077108
-86.8355780799309,29.4361290961615
-80.0636405884746,-79.1482422157914
-86.7107741213964,-28.0314850809632
-29.2519317726072,86.836844408134
-32.1767629994526,32.3537805584701
-29.2113156384201,-85.4139166536224
-32.1303122520747,-30.6327464781075
79.3651895701449,80.2050937124404
85.7575982004455,29.3290331260601
79.3330915837039,-78.9554663862643
85.7527226626866,-28.0250122135071
28.3124309064549,86.8319661462263
30.9507214738947,32.3253931466087
28.2345934882391,-85.3123354348276
30.9337041967398,-30.6082483371877
-85.8113412121435,86.1706045120723
-93.9909645923251,31.8793926699725
-85.6051863531582,-85.4188168741572
-93.8699712935558,-30.8239342581738
-31.1744310725991,94.5714686547595
-34.8482708206921,35.7599904483682
-31.1670088959599,-93.5269409944342
-34.8121991045913,-34.4069517483483
86.1357839091293,86.2985354342226
94.5004334500944,31.8652884541395
86.1021084439839,-85.325311525389
94.4956647194176,-30.8599853590711
31.6852417441583,94.6576291315073
35.4969557007666,35.7845585208426
31.5785557253936,-93.4699547446644
35.4679413846399,-34.4006655130146
-79.3045780362873,79.0399408742863
-85.6738087049304,28.084005702171
-79.2856530821591,-80.264461973765
-85.6555812431208,-29.3267337257123
-28.2360150994629,85.3850420562247
-30.9122336702495,30.660080672256
-28.3099871047724,-86.9055749027633
-30.9284994662059,-32.3313692235356
80.0586783609676,79.1975926921016
86.6705834814442,28.107074839792
80.1518128321752,-80.2225664450444
86.7312375964412,-29.3601153624539
29.1956091242026,85.4703775556672
32.1012374884419,30.6903561545162
29.1663157853545,-86.8750585791138
32.1111166716495,-32.3293775953394
-85.3943271037369,85.6538060238649
-93.4792118543948,31.2877581974852
-85.2866964800616,-85.8873629575031
-93.4124775184443,-31.3863512617402
-30.7337708642108,93.9242529768138
-34.2673290898096,34.9751210366256
-30.7817126515172,-94.1831313806871
-34.2642603845443,-35.1889752724616
86.4244592060608,85.871056986292
94.9058914942939,31.3310978310218
86.4586840379422,-85.8651360156836
94.9392753110418,-31.4468827195214
32.0633714113496,94.0502371661969
36.0255910885989,35.0267472045488
31.9889968517771,-94.1619475444717
36.0164882980373,-35.1978298167638
-86.5601279852634,85.9539289021138
-94.9844347831116,31.5665042300013
-86.3832599119209,-85.8024780708304
-94.8762374863419,-31.2267174791492
-32.0728708369485,94.1856525036708
-36.0557154703078,35.2684445179515
-32.0424350926524,-93.9634897742318
-36.0081618771328,-34.9355411735962
85.3139530396728,85.8300636158488
93.4815910617247,31.3703119143402
85.4491011356516,-85.584300698868
93.5599346621165,-31.253579526744
30.7530742902312,94.1455870828778
34.2777748076659,35.1995048800654
30.7632065308332,-93.8333572404513
34.3093862639764,-34.9125904854306
-93.9231177012615,93.7346076052607
-105.006583818842,35.1209243741205
-93.7134083288913,-93.5632581539477
-104.874139525751,-34.698299109385
-35.0586873198993,104.814419202185
-40.5315910509945,40.5195530765927
-35.0309185436019,-104.540475309557
-40.47364010728,-40.0606831915038
93.6051824361134,93.7625895247433
104.708580784679,34.978659452144
93.7361950291998,-93.4482175663116
104.792913006,-34.7960501884273
34.8559964259076,104.856316052168
40.2173192213542,40.485669216948
34.8437510267667,-104.456296893809
40.2471740152337,-40.0699168534567
-86.1097746405365,85.4193297068521
-94.4328759543027,30.9543031904698
-86.0128113351438,-86.3156209644819
-94.375434925286,-31.8184269048459
-31.5989796849373,93.5359209236087
-35.4489163252812,34.4642164398317
-31.6246907758295,-94.7247025844361
-35.4388192355535,-35.7781458086889
85.5921267454492,85.4501900845206
93.8265100855693,30.8668977318752
85.7230417014632,-86.1984211730803
93.9093041817497,-31.8558681005569
31.1453343908903,93.5655230599299
34.7856324999704,34.4464492863714
31.1465246018467,-94.6479124872804
34.8150542001755,-35.7664325671194
-93.7242329326034,93.4986820263599
-104.748085452536,34.8383250270139
-93.5581186448412,-93.784874543247
-104.645362157862,-34.967704106174
-34.8425934297754,104.507048973418
-40.2279108930639,40.1138472254769
-34.8460547455553,-104.89096666637
-40.1935777516825,-40.4797679646005
93.722941565284,93.5944126620022
104.868817717788,34.7475889172251
93.8592569357659,-93.7145896543338
104.960322273527,-35.0715878126725
35.0301539748026,104.580919296638
40.4685293006656,40.1064870098132
35.0192246954601,-104.832365489442
40.5017250675155,-40.4961624049415
-80.2050937124404,79.3651895701449
-86.8319661462263,28.3124309064549
-80.2554208077108,-80.2882858689231
-86.836844408134,-29.2519317726072
-29.3290331260601,85.7575982004455
-32.3253931466087,30.9507214738947
-29.4361290961615,-86.8355780799309
-32.3537805584701,-32.1767629994526
78.9554663862643,79.3330915837039
85.3123354348276,28.2345934882391
79.1482422157914,-80.0636405884746
85.4139166536224,-29.2113156384201
28.0250122135071,85.7527226626866
30.6082483371877,30.9337041967398
28.0314850809632,-86.7107741213964
30.6327464781075,-32.1303122520747
-85.8300636158488,85.3139530396728
-94.1455870828778,30.7530742902312
-85.9539289021138,-86.5601279852634
-94.1856525036708,-32.0728708369485
-31.3703119143402,93.4815910617247
-35.1995048800654,34.2777748076659
-31.5665042300013,-94.9844347831116
-35.2684445179515,-36.0557154703078
85.584300698868,85.4491011356516
93.8333572404513,30.7632065308332
85.8024780708304,-86.3832599119209
93.9634897742318,-32.0424350926524
31.253579526744,93.5599346621165
34.9125904854306,34.3093862639764
31.2267174791492,-94.8762374863419
34.9355411735962,-36.0081618771328
-79.0846325550872,80.0025296617167
-85.4129904590251,29.1628526154045
-79.0458112659646,-79.3000621370424
-85.3758506803733,-28.2463222564429
-27.9360788540773,86.7146892341731
-30.5968258256722,32.1485314186161
-28.0878195803159,-85.6639631532546
-30.6405687144962,-30.8832943445836
80.3282367954555,80.4039030602287
86.8577072612269,29.3542903026064
80.1851432599497,-79.2816427885291
86.8123463306259,-28.229287996087
29.5401486119157,86.9162400013112
32.4020560950134,32.2630045737283
29.2950729637604,-85.6447132637455
32.3130957566281,-30.8571473258758
-85.3601150377176,85.5843292105049
-93.5187065032267,31.127940539709
-85.4307847971941,-86.1196509663358
-93.5318351515028,-31.6175468795696
-30.7668606030365,93.9095676460291
-34.4032748918944,34.8385101754548
-30.9679010551336,-94.4396837165847
-34.4705255168616,-35.4373621009822
86.1660343388804,85.9114088062385
94.5165039687285,31.2575895214055
86.2391759327184,-86.0511389855999
94.5803810859734,-31.6143467288793
31.9149515215627,94.0850553763715
35.740718698472,34.9331995001572
31.7793068482764,-94.391441305937
35.71176818592,-35.4107063912789
-86.2985354342226,86.1357839091293
-94.6576291315073,31.6852417441583
-86.1706045120723,-85.8113412121435
-94.5714686547595,-31.1744310725991
-31.8652884541395,94.5004334500944
-35.7845585208426,35.4969557007666
-31.8793926699725,-93.9909645923251
-35.7599904483682,-34.8482708206921
85.325311525389,86.1021084439839
93.4699547446644,31.5785557253936
85.4188168741572,-85.6051863531582
93.5269409944342,-31.1670088959599
30.8599853590711,94.4956647194176
34.4006655130146,35.4679413846399
30.8239342581738,-93.8699712935558
34.4069517483483,-34.8121991045913
-93.7625895247433,93.6051824361134
-104.856316052168,34.8559964259076
-93.7346076052607,-93.9231177012615
-104.814419202185,-35.0586873198993
-34.978659452144,104.708580784679
-40.485669216948,40.2173192213542
-35.1209243741205,-105.006583818842
-40.5195530765927,-40.5315910509945
93.4482175663116,93.7361950291998
104.456296893809,34.8437510267667
93.5632581539477,-93.7134083288913
104.540475309557,-35.0309185436019
34.7960501884273,104.792913006
40.0699168534567,40.2471740152337
34.698299109385,-104.874139525751
40.0606831915038,-40.47364010728
-85.7712990718844,86.2787806384384
-93.9914943893345,31.9715265908955
-85.6492893855101,-85.4053629051888
-93.905134155382,-30.7728981622461
-31.1424749235721,94.803795746691
-34.9033920075333,35.9735572549252
-31.2792638513353,-93.4909112392512
-34.9318228219591,-34.2842125378133
86.0499238386831,86.6195096717754
94.2428221573231,32.1330723258287
85.8413947841244,-85.2722882287643
94.1644806498008,-30.7056389643292
31.6815311178261,94.987088437264
35.3408024419519,36.0841859677803
31.3753499665975,-93.4131386428593
35.2201356078773,-34.2259665733677
-93.5347512062437,93.6754519539972
-104.545485696796,34.9958940651114
-93.5003479054859,-93.7299689972157
-104.498408386441,-34.8600598248208
-34.6509136226833,104.86422583185
-40.0460014919532,40.4717217209149
-34.8397924196979,-104.752785482217
-40.1000172833952,-40.2275086137721
93.7663850479471,93.9750193033674
104.81687591516,35.108064855733
93.7470979377022,-93.5644302231425
104.836729655784,-34.8160753535154
35.1733694318189,105.040395722541
40.5412518043818,40.5742668454601
34.9516711546378,-104.649082011359
40.4678343160787,-40.1672893628656
-79.1975926921016,80.0586783609676
-85.4703775556672,29.1956091242026
-79.0399408742863,-79.3045780362873
-85.3850420562247,-28.2360150994629
-28.107074839792,86.6705834814442
-30.6903561545162,32.1012374884419
-28.084005702171,-85.6738087049304
-30.660080672256,-30.9122336702495
80.2225664450444,80.1518128321752
86.8750585791138,29.1663157853545
80.264461973765,-79.2856530821591
86.9055749027633,-28.3099871047724
29.3601153624539,86.7312375964412
32.3293775953394,32.1111166716495
29.3267337257123,-85.6555812431208
32.3313692235356,-30.9284994662059
-85.4501900845206,85.5921267454492
-93.5655230599299,31.1453343908903
-85.4193297068521,-86.1097746405365
-93.5359209236087,-31.5989796849373
-30.8668977318752,93.8265100855693
-34.4464492863714,34.7856324999704
-30.9543031904698,-94.4328759543027
-34.4642164398317,-35.4489163252812
86.1984211730803,85.7230417014632
94.6479124872804,31.1465246018467
86.3156209644819,-86.0128113351438
94.7247025844361,-31.6246907758295
31.8558681005569,93.9093041817497
35.7664325671194,34.8150542001755
31.8184269048459,-94.375434925286
35.7781458086889,-35.4388192355535
-80.2460900154801,79.2167941328199
-86.8784831672839,28.2345900909652
-80.2860304042679,-80.2901492106675
-86.8813317838001,-29.274057860023
-29.2977224786314,85.5547226372434
-32.3184658143935,30.8391821096103
-29.467878005301,-86.8401646882192
-32.375079653301,-32.2082607998526
79.128006461535,79.271531234659
85.446501397984,28.2487121679939
79.1254091013201,-80.0017416328145
85.4641665069827,-29.1475096036452
28.1418286370114,85.5900210754876
30.6896970836722,30.8630375560743
28.0031751216125,-86.6914542236039
30.6502906682031,-32.126508961238
-85.898497758018,85.2499816199479
-94.1975210826198,30.7347638768109
-85.96350588007,-86.5436916133759
-94.2139257091562,-32.0600339971182
-31.3927036946052,93.3468631664747
-35.2089864721867,34.2114479921079
-31.5745567732103,-94.9684368916068
-35.2734942029942,-36.0579852336161
85.7253701004523,85.3507391227743
94.0020284293211,30.7477170890139
85.8300893652382,-86.3149538901048
94.0760063042028,-31.9864133327844
31.3145803965901,93.4102630235309
34.9958205765695,34.2427408011149
31.2340184593882,-94.8420362072466
34.9896261912051,-35.9941436401316
-85.871056986292,86.4244592060608
-94.0502371661969,32.0633714113496
-85.6538060238649,-85.3943271037369
-93.9242529768138,-30.7337708642108
-31.3310978310218,94.9058914942939
-35.0267472045488,36.0255910885989
-31.2877581974852,-93.4792118543948
-34.9751210366256,-34.2673290898096
85.8651360156836,86.4586840379422
94.1619475444717,31.9889968517771
85.8873629575031,-85.2866964800616
94.1831313806871,-30.7817126515172
31.4468827195214,94.9392753110418
35.1978298167638,36.0164882980373
31.3863512617402,-93.4124775184443
35.1889752724616,-34.2642603845443
-93.5944126620022,93.722941565284
-104.580919296638,35.0301539748026
-93.4986820263599,-93.7242329326034
-104.507048973418,-34.8425934297754
-34.7475889172251,104.868817717788
-40.1064870098132,40.4685293006656
-34.8383250270139,-104.748085452536
-40.1138472254769,-40.2279108930639
93.7145896543338,93.8592569357659
104.832365489442,35.0192246954601
93.784874543247,-93.5581186448412
104.89096666637,-34.8460547455553
35.0715878126725,104.960322273527
40.4961624049415,40.5017250675155
34.967704106174,-104.645362157862
40.4797679646005,-40.1935777516825
-86.2634623111471,85.9427087120998
-94.6440388901398,31.5647406554517
-86.1810622592435,-85.8299401427267
-94.5785780940049,-31.2261655955404
-31.74328611463,94.2744682703769
-35.7076383496229,35.3573449212292
-31.8886612089549,-94.0147818177085
-35.7422922315543,-34.9024103903606
85.5194550976937,86.1150653587773
93.5969376498675,31.6321013981253
85.3890977911457,-85.5729125514717
93.5568849909596,-31.1080304265158
31.0512854140844,94.3707770176364
34.5298169914821,35.4144959328837
30.8075147054331,-93.8735553177434
34.4419942993182,-34.8159586954914
-93.7731672483531,93.5239296059051
-104.86919994245,34.8102951231676
-93.7427871789051,-93.9232044965211
-104.827751652602,-35.071283458547
-34.9464575739417,104.58750748466
-40.4632328492048,40.1438545934867
-35.1284756739925,-105.007943981597
-40.5176912678083,-40.5504749494524
93.5524729219893,93.7104662168265
104.552951975169,34.8574307418819
93.5612085460935,-93.6818440307829
104.585936569882,-34.9925943753383
34.8778855878043,104.701824948971
40.1431574640146,40.2052961176708
34.6938131498215,-104.863502590533
40.08961950303,-40.4690158211599
-85.9219867019151,85.4285291510622
-94.205777336141,30.9710479955423
-85.9156112952706,-86.1918751983664
-94.1844080662858,-31.7416616382345
-31.5128183353007,93.5775936856806
-35.321167369977,34.5201731039654
-31.567665155027,-94.5170161563841
-35.3221316972011,-35.6369662437496
85.4246916821768,85.4344033572311
93.6645640432794,30.8483608419999
85.7070732598478,-86.1035209341491
93.8161334642743,-31.8273698771281
31.0780846433452,93.596807459288
34.7324548470448,34.4881596766763
31.1538613721483,-94.4504334111862
34.7983286753693,-35.6456263856915
-93.5034307631476,93.2612900748687
-104.506896639813,34.5346682796414
-93.4908565784309,-93.9869247391747
-104.479625661397,-35.2496342914846
-34.7204097552136,104.229742805192
-40.0849478220366,39.7192352756704
-34.8070895499212,-105.15263998531
-40.0950042963969,-40.8628051687614
93.5197352770352,93.3872622373528
104.628475442929,34.449928932146
93.8259859082533,-93.9473034568278
104.812701873066,-35.3810173362999
34.9612514704556,104.316771363562
40.3755511085755,39.7162250577434
35.0239270058811,-105.103933269215
40.456344501811,-40.8893961430561
-85.6398331603086,86.0535537775068
-93.8053658201792,31.7742155031221
-85.4836494785164,-85.4135835686675
-93.7106642895057,-30.8712230487326
-31.0749908444204,94.4663191841218
-34.764621251545,35.6508794209462
-31.1029466041971,-93.5486189544925
-34.7472388853401,-34.4694656188707
85.922397707629,86.2790363558357
94.1564582583869,31.7927648059827
85.9211363659325,-85.42174801491
94.1752781017855,-30.9576103525988
31.6241002613575,94.5937905245455
35.3406496286188,35.6913015229838
31.5116023408641,-93.5342484583802
35.3134768879164,-34.4841722984664
-93.3827538872667,93.5388261527374
-104.319778455382,34.9088399435381
-93.2928024001995,-93.6285054644734
-104.25110212403,-34.8362543631814
-34.5232557320397,104.651692285462
-39.8088009701863,40.2958000627469
-34.5877305282373,-104.674704880264
-39.8025168698263,-40.2553611819644
93.7365559213464,93.7645877521584
104.851607692604,34.8910298695569
93.9091610606776,-93.636391671854
104.968124607727,-34.9723072577339
35.2113260039863,104.792320029803
40.6757051540785,40.331580194243
35.1811849731622,-104.654529520816
40.7048339362332,-40.2889310558318
-93.9306655229728,93.6491098843381
-105.037211467994,34.9704075629214
-93.7922240202896,-93.7043403542322
-104.939900937312,-34.8679096958605
-35.2195324283786,104.701787087346
-40.7612010683487,40.3162049136655
-35.2185492563645,-104.712945380151
-40.7197254952777,-40.2858444545057
93.2181502050884,93.6145516281125
104.203514690808,34.7947317970228
93.4403577493533,-93.551443824441
104.333616640412,-34.9506483898248
34.5246716021872,104.70421768369
39.7542227198698,40.2597408709587
34.5627278094436,-104.605382966278
39.8108427307881,-40.2829433408577
-104.17779810267,103.988165495929
-120.070879006114,39.9740726000274
-104.039387701578,-104.252239511513
-119.961726701448,-40.061588753508
-40.0234566565445,119.88407474383
-48.9173666403691,48.6892610298332
-40.0788730436769,-120.187430939917
-48.8886333360195,-49.0200947012982
103.895310995569,104.08438151536
119.79747528113,39.8294191924341
104.150027194503,-104.126550769954
119.971317327097,-40.1917251658345
39.9307461895385,119.968153233448
48.6765295682204,48.6644025846217
39.9385236633103,-120.080252527901
48.7488792314155,-49.0298814414459
-93.7914798368202,93.8555450099145
-104.841906592697,35.3012998505532
-93.5737411149754,-93.3693617153108
-104.703105680232,-34.4812445677013
-34.9529310453397,105.052842359673
-40.4375060357333,40.8444801579135
-34.9744471946613,-104.298535353227
-40.4018123104119,-39.7288609074977
93.525301141179,94.0447292134281
104.474692414366,35.2842375522762
93.5036847525525,-93.282635956987
104.487107146597,-34.5377358138665
34.8806829797452,105.172537437386
40.1271953420779,40.8766265583567
34.7292616555647,-104.230391085021
40.0844566378483,-39.7184833174116
-104.118255566107,104.093201215774
-119.97426270819,40.1497050020992
-103.935810199777,-104.083727036419
-119.838815398678,-39.8548689173841
-39.8976256221091,120.079963437164
-48.7367226489015,49.0186599265028
-39.9561823337844,-119.951727972394
-48.7037160318284,-48.6671446499237
104.034888003838,104.292845954636
119.929542623126,40.0840509348573
104.171195384678,-103.990398585291
120.039300573798,-39.9749450814283
40.1053415398518,120.224983533274
48.8873333024385,49.0472942881175
40.0140140747719,-119.866977936267
48.8965512110836,-48.6766627981199
-85.6845607000014,86.084474898809
-93.8041274348064,31.7786871895966
-85.4893097312227,-85.4567975521949
-93.6918700320273,-30.8964639348659
-31.1597192132744,94.4241790423955
-34.7914841090606,35.6026115883392
-31.124676142768,-93.5665667236414
-34.7456556058802,-34.5050007263194
85.919024872377,86.1096209815978
94.2528600628885,31.6837500875365
85.9854418733883,-85.368295824119
94.2978089569662,-30.9698831800291
31.5480961538374,94.4586676712856
35.3483122703283,35.5861630384078
31.5191871639735,-93.5104386819518
35.3579255409675,-34.5152134039443
-93.4196866640989,93.5623066582223
-104.306608083756,34.9345340880575
-93.2680896371556,-93.6477908842508
-104.208452745233,-34.829216201894
-34.5610161446092,104.609648566418
-39.7925462029272,40.2767085571182
-34.5864016702779,-104.676766166152
-39.7678438353077,-40.254585861484
93.8392110383421,93.6644586473018
105.044452782282,34.8701147206308
93.9532888376326,-93.5472189139406
105.124128923886,-34.9062321774648
35.2270491065176,104.690671836465
40.77079617301,40.2856798342372
35.1907148370236,-104.609884130752
40.7902243349319,-40.2617593165981
-85.9820704316233,85.3705542607303
-94.2576541725587,30.9622838924407
-85.913719783105,-86.2059605157744
-94.2097148244677,-31.7352128773711
-31.5184383744703,93.4757941039271
-35.347066278413,34.4833937622401
-31.6017892617752,-94.5502476812152
-35.3614382144242,-35.6451163297778
85.5452153204045,85.4399819266675
93.7316393328141,30.9228236130663
85.6068803015695,-86.0393971065016
93.7826710581017,-31.7246776638763
31.1472894037431,93.5246291420892
34.7576077667469,34.4893111043941
31.0759127713935,-94.452164840601
34.7533348878422,-35.6116249253825
-93.5560837777616,93.2589640442317
-104.529412597708,34.5662466925194
-93.4704688987775,-93.9869543051583
-104.467864160359,-35.2194670519931
-34.7338655532415,104.175860205473
-40.0836258721305,39.722165263212
-34.8208581554802,-105.150457946574
-40.0947473891159,-40.8347829449144
93.666551974466,93.3699199616122
104.791408276553,34.5201099950889
93.7888733329843,-93.8440802491519
104.88024039869,-35.2538262711317
35.0320183903742,104.256438061761
40.4619416434293,39.7368354079015
34.9841005609933,-105.058421477922
40.4800765114757,-40.8165125120984
-93.8349879104667,93.939668238397
-104.857940778538,35.3414067556739
-93.6058377801101,-93.3824231984523
-104.71330451001,-34.481045421852
-35.0642716957643,105.104301121876
-40.5039697020869,40.8616998298685
-35.0144151394404,-104.271370703013
-40.4334113206557,-39.7206233144103
93.4372720500834,93.9168483949016
104.478417180119,35.17951014777
93.5590648832367,-93.2370330189418
104.554791321222,-34.5638714986292
34.7418555428416,105.1164080461
40.0622408576013,40.8142781299867
34.7278507046697,-104.174009040507
40.0870831757305,-39.7231917228659
-104.145167261421,104.126475210064
-119.976675515883,40.1701740693479
-103.938920199333,-104.095641263661
-119.82870716891,-39.8542987855625
-39.9515180462211,120.079937119679
-48.7591334410197,49.0126413770193
-39.9703857518241,-119.945020269064
-48.7042197586608,-48.6675268921632
104.037472655772,104.21349765238
120.000110361932,40.0358160016974
104.202852998894,-103.948129843884
120.119410567632,-39.9628528082777
40.0582093864545,120.163069417815
48.896891718423,48.9959384428452
40.0160711908667,-119.833907432322
48.9310838444261,-48.6719763926336
-93.9372537467333,93.5444977180504
-105.051397023302,34.9183457469322
-93.7693277688487,-93.7233902595448
-104.941437027936,-34.886092608303
-35.1588439106038,104.568246891972
-40.7340813259837,40.239606645264
-35.212266502069,-104.774343295324
-40.7192489308145,-40.3299781520824
93.3387532652139,93.6566140147021
104.253214170748,34.8679944756874
93.3605196805493,-93.5545184493461
104.290280622745,-34.8950955861536
34.6432861658003,104.64513640923
39.8132732650071,40.2488610718394
34.523170426231,-104.662896261328
39.790924262797,-40.2925307580555
-104.19855467304,103.953644436917
-120.085832324334,39.9675138503503
-104.027582104305,-104.257693212892
-119.960941175225,-40.0570605006678
-40.0087661137726,119.817684137241
-48.9098547372424,48.6607547380778
-40.0841817075704,-120.206972105047
-48.8930089449398,-49.0248741351461
103.982042355594,104.093752035412
119.872368028019,39.8815597247821
104.108810145494,-104.092279966939
119.977301323817,-40.1252068172008
39.9955129261353,119.926886386923
48.7319858009975,48.6703978634418
39.9076494748363,-120.08318641589
48.745551578641,-49.0019254164766
-78.973722423195,79.5023895153023
-85.3052181223209,28.6287553277794
-79.0637078243425,-79.6370047734471
-85.3282188290098,-28.7124128584105
-27.8256593760978,86.0644993769853
-30.4354587377847,31.4600626063999
-28.0135543154386,-86.0431963913603
-30.4982219164686,-31.4558487204929
80.4596397838538,79.8149570260244
87.1465180825927,28.7657627095023
80.505186349172,-79.5985494389873
87.1858048395506,-28.7097805503845
29.6460490911783,86.223495432657
32.630757363027,31.5470690438737
29.5113384222034,-86.0127691806712
32.5938790228138,-31.4357924168645
-85.5071814874391,86.0332407515274
-93.6798048901718,31.7262454540259
-85.479434492602,-85.4460911469972
-93.64297790129,-30.9247593870475
-30.8372951843016,94.5017278623723
-34.4730349490504,35.6609211260962
-30.9813171253302,-93.5388428017381
-34.5109671523812,-34.4782556260277
86.3329422736249,86.3617862399607
94.722250831094,31.8632797770126
86.2997208435463,-85.3902128848745
94.7246340301956,-30.9235795574148
31.9838051765329,94.6798668326716
35.8364981108445,35.7605140196908
31.7958681547664,-93.497105343449
35.7725300898433,-34.4527512056712
-80.4393509837754,79.6511800555622
-87.118738879612,28.7452594629144
-80.3711701605096,-79.7565680860765
-87.072418836181,-28.7236366158162
-29.474374710523,86.1169548579504
-32.5377483071496,31.4980983404376
-29.5308858019292,-86.2023392685023
-32.5434290427681,-31.5149904536539
78.9962666027191,79.6969131243332
85.2785906944479,28.7113398828785
79.0284885922663,-79.5957510189084
85.306193618383,-28.6902290100164
27.9951629111614,86.1483754605906
30.5031518948232,31.5006767394069
27.9228653410261,-86.1123316670796
30.4887916472432,-31.4764676118349
-86.1332823276205,86.1031634362031
-94.4907164404414,31.7859594904682
-86.0358333294714,-85.4950166795241
-94.4206701209329,-30.9257051735459
-31.5640559357636,94.5265004979748
-35.4544733626261,35.6847421203553
-31.6486519777924,-93.6010724870534
-35.4639734259308,-34.4976885135239
85.700044194641,86.3005412796645
93.8761270518847,31.8365718446438
85.6608820721921,-85.3699018968598
93.8729115750088,-30.9005015137737
31.251462450521,94.637377689334
34.8367526510595,35.7373080180985
31.0918521711264,-93.523222158508
34.7837752227682,-34.4571250766508
-85.5998799189449,85.3114317035336
-93.8638907813942,30.8450104399061
-85.7932698000294,-86.2709516601148
-93.933638195921,-31.8559935309922
-31.0169248971314,93.5173388565246
-34.7534180492367,34.4609482286621
-31.3230394571167,-94.528715195662
-34.8718765717536,-35.6844551065178
86.0719451620706,85.5599355696881
94.4406255759271,30.9829798510473
86.1449480306627,-86.0092755366785
94.5018515401781,-31.7198922515723
31.7158295800478,93.6516886707363
35.5012732087452,34.5557372287686
31.5373604082287,-94.3843838981154
35.4511596387892,-35.5890352464216
-93.5507184750434,93.4853963770174
-104.610825123439,34.8191155080092
-93.6222403080576,-93.7391116539536
-104.617477721463,-34.9577078685818
-34.6336913072009,104.609099893443
-40.0454676580234,40.240967799179
-34.9086789434731,-104.703850340209
-40.1467605627644,-40.3112457697015
93.8695022435284,93.7968914929996
104.99636493948,34.9769223831166
93.8611166419322,-93.4964824268444
105.020976988645,-34.8399181551624
35.2331709718925,104.788414454909
40.649422213445,40.364781674342
34.9850994385072,-104.560444529573
40.562925169306,-40.2115086882168
-86.2254482457816,85.3847243552041
-94.6521168626172,30.9064206957057
-86.2464712563243,-86.3611441304348
-94.6485936359721,-31.8740340047505
-31.7332159213897,93.5364035777171
-35.702294830321,34.4527471422772
-31.8733678388097,-94.7470670117861
-35.7479376113226,-35.8023688663057
85.4427229251458,85.5023306566611
93.5952467665388,30.919650159328
85.529317828032,-86.1709600340175
93.6581546437674,-31.8102317899831
30.9970401252965,93.6044951106009
34.5269407533189,34.4824198035772
30.9166429234106,-94.6389767496106
34.5169722553461,-35.7427301718181
-93.8323211109144,93.5239752144595
-104.991195808596,34.8558471036066
-93.8285303541771,-93.7742937890785
-104.963131556441,-34.960463327196
-34.9716900921091,104.62269858533
-40.5369017792383,40.2469358818539
-35.171610785381,-104.794057719101
-40.6018197117753,-40.3585597293995
93.5825673450828,93.7676362964228
104.583798375106,34.9504547396796
93.5778728699875,-93.5492271201452
104.607755434341,-34.8655047612907
34.8916184016336,104.764172369945
40.1416196808581,40.3330493316811
34.6865509339014,-104.659303034106
40.073905334899,-40.2697104547596
-80.4067231044831,79.6311636672113
-87.1017044548228,28.6829979589243
-80.5119122400741,-79.8940565795892
-87.1262257214225,-28.836365006737
-29.4593329816649,86.1012642376755
-32.5524261982807,31.4655256905459
-29.7204585553307,-86.2392518543819
-32.6448017689728,-31.5603652755271
79.0443917749062,79.7036031535693
85.3164462792815,28.7667047833495
78.9360083979428,-79.4298247930341
85.2855959136431,-28.5718939571003
28.0159252313044,86.1444595259034
30.4983747500099,31.5204700260241
27.758811238482,-86.0135359586444
30.4056698645429,-31.4160409929653
-86.0922118706937,86.1101326222191
-94.4339998320318,31.7588250189171
-86.0805120416835,-85.6268752681678
-94.3990510583532,-31.0127171871446
-31.536956393133,94.531848208272
-35.4388685008142,35.6720114051679
-31.7642419761895,-93.6844130976016
-35.5115043146572,-34.5509543355802
85.749132942812,86.3342182869196
93.8980128720222,31.9134443273156
85.5421380207183,-85.2604270510157
93.8197065859249,-30.7903788179231
31.2807912385467,94.6547274530123
34.8377122705408,35.7721794077434
30.949383482564,-93.4973671135974
34.7063469628225,-34.4175646183921
-78.9854882658206,79.5220600658961
-85.2829668382675,28.6326651098985
-78.9702746685295,-79.7652379487917
-85.2627173934088,-28.7665413292384
-27.8481169332228,86.0674733479888
-30.4547994296605,31.4341311372525
-27.9890704982265,-86.2617021170304
-30.4987549747085,-31.5705828478401
80.4208393755951,79.8540146523181
87.0424470628333,28.799515982023
80.340754914769,-79.7062902251876
87.0268614784733,-28.7281593353208
29.6116536387578,86.2351398631111
32.5574256126467,31.5337216305027
29.4291032425424,-86.2281197997321
32.4970381551998,-31.537707161626
-85.4902489800814,86.0604057537213
-93.6303965995257,31.7336278106634
-85.4336947537085,-85.5635621437994
-93.5794920803475,-30.9771922607721
-30.8324559485556,94.5205008211529
-34.470347821855,35.6613220238214
-31.0145260369942,-93.6836093100299
-34.5252412485476,-34.5467614195906
86.3398509508275,86.4147010281158
94.6704363381348,31.9419272823515
86.1372048988115,-85.3761977156526
94.5947946119001,-30.855031144984
31.9830541061438,94.7105756191344
35.7939914424713,35.7933846190056
31.674887386262,-93.5863447010256
35.6720599654183,-34.4665339604819
-86.2170997141074,85.3730285686114
-94.6769800970854,30.8715673061169
-86.4212961933383,-86.3971596693139
-94.7494741778691,-31.9221358631301
-31.7368166808364,93.5377269807925
-35.7441826934584,34.4635645251967
-32.0796915759692,-94.6333972992418
-35.8791087605835,-35.7466857299786
85.4706135647248,85.5071475838638
93.6267531283887,30.979126857888
85.4768880372151,-85.9366791957612
93.6554930482047,-31.6580453842489
31.0014197189863,93.6135583300333
34.5107036754555,34.5389610711198
30.766842349017,-94.3917234463316
34.4326609025935,-35.5846239228501
-93.8173529735551,93.5210630717502
-104.981414315592,34.8337385934144
-93.8994357892681,-93.830100905765
-104.990662704071,-35.0076929839262
-34.9641020701334,104.623190538058
-40.5468704650001,40.243629471116
-35.2800826190509,-104.785373049779
-40.6671597487545,-40.3604987626908
93.6059816244655,93.7787044779871
104.599991914706,34.9934897134237
93.5230601589649,-93.4407956825078
104.587562187889,-34.7803380222084
34.9023428652333,104.771492233781
40.1351865540608,40.3629857890735
34.5888206413454,-104.567250141248
40.0148128430012,-40.200184664685
-85.6054273264973,85.3176009013474
-93.8320750475105,30.8475236796603
-85.6475734029114,-86.3564597390969
-93.8394400616895,-31.8893683906974
-31.0225795633671,93.5043305944971
-34.7362466446639,34.4140202611808
-31.195156965782,-94.770098951353
-34.7968568318311,-35.8277715496622
86.0407676666527,85.5684863817539
94.3735006635579,30.9533691557139
86.0889512314387,-86.2290620674954
94.4233808474577,-31.8389774318055
31.6988454876778,93.6397939033703
35.4741815477739,34.4921048046846
31.577880130685,-94.6984483168426
35.4481148186028,-35.7806724683645
-93.5479878372848,93.496116077225
-104.585578688646,34.8229273734779
-93.5634811112107,-93.8021282627497
-104.567382115109,-34.9849617954519
-34.6350218429752,104.611817764379
-40.0405249984646,40.2256865706171
-34.8781539331164,-104.833639721477
-40.1272093745415,-40.3865399875507
93.8598995504839,93.8163994720446
104.953923225409,34.9936811794564
93.7902774026178,-93.5610914486382
104.948787226143,-34.8553357885856
35.2255635422301,104.795492978438
40.621634654107,40.3550803361728
34.9574111961303,-104.697190108534
40.5231674353457,-40.2850678410621
-85.4135835686675,85.4836494785164
-93.5486189544925,31.1029466041971
-85.42174801491,-85.9211363659325
-93.5342484583802,-31.5116023408641
-30.8712230487326,93.7106642895057
-34.4694656188707,34.7472388853401
-30.9576103525988,-94.1752781017855
-34.4841722984664,-35.3134768879164
86.0535537775068,85.6398331603086
94.4663191841218,31.0749908444204
86.2790363558357,-85.922397707629
94.5937905245455,-31.6241002613575
31.7742155031221,93.8053658201792
35.6508794209462,34.764621251545
31.7927648059827,-94.1564582583869
35.6913015229838,-35.3406496286188
-93.3693617153108,93.5737411149754
-104.298535353227,34.9744471946613
-93.282635956987,-93.5036847525525
-104.230391085021,-34.7292616555647
-34.4812445677013,104.703105680232
-39.7288609074977,40.4018123104119
-34.5377358138665,-104.487107146597
-39.7184833174116,-40.0844566378483
93.8555450099145,93.7914798368202
105.052842359673,34.9529310453397
94.0447292134281,-93.525301141179
105.172537437386,-34.8806829797452
35.3012998505532,104.841906592697
40.8444801579135,40.4375060357333
35.2842375522762,-104.474692414366
40.8766265583567,-40.1271953420779
-86.2059605157744,85.913719783105
-94.5502476812152,31.6017892617752
-86.0393971065016,-85.6068803015695
-94.452164840601,-31.0759127713935
-31.7352128773711,94.2097148244677
-35.6451163297778,35.3614382144242
-31.7246776638763,-93.7826710581017
-35.6116249253825,-34.7533348878422
85.3705542607303,85.9820704316233
93.4757941039271,31.5184383744703
85.4399819266675,-85.5452153204045
93.5246291420892,-31.1472894037431
30.9622838924407,94.2576541725587
34.4833937622401,35.347066278413
30.9228236130663,-93.7316393328141
34.4893111043941,-34.7576077667469
-93.7233902595448,93.7693277688487
-104.774343295324,35.212266502069
-93.5545184493461,-93.3605196805493
-104.662896261328,-34.523170426231
-34.886092608303,104.941437027936
-40.3299781520824,40.7192489308145
-34.8950955861536,-104.290280622745
-40.2925307580555,-39.790924262797
93.5444977180504,93.9372537467333
104.568246891972,35.1588439106038
93.6566140147021,-93.3387532652139
104.64513640923,-34.6432861658003
34.9183457469322,105.051397023302
40.239606645264,40.7340813259837
34.8679944756874,-104.253214170748
40.2488610718394,-39.8132732650071
-93.6285054644734,93.2928024001995
-104.674704880264,34.5877305282373
-93.636391671854,-93.9091610606776
-104.654529520816,-35.1811849731622
-34.8362543631814,104.25110212403
-40.2553611819644,39.8025168698263
-34.9723072577339,-104.968124607727
-40.2889310558318,-40.7048339362332
93.5388261527374,93.3827538872667
104.651692285462,34.5232557320397
93.7645877521584,-93.7365559213464
104.792320029803,-35.2113260039863
34.9088399435381,104.319778455382
40.2958000627469,39.8088009701863
34.8910298695569,-104.851607692604
40.331580194243,-40.6757051540785
-104.083727036419,103.935810199777
-119.951727972394,39.9561823337844
-103.990398585291,-104.171195384678
-119.866977936267,-40.0140140747719
-39.8548689173841,119.838815398678
-48.6671446499237,48.7037160318284
-39.9749450814283,-120.039300573798
-48.6766627981199,-48.8965512110836
104.093201215774,104.118255566107
120.079963437164,39.8976256221091
104.292845954636,-104.034888003838
120.224983533274,-40.1053415398518
40.1497050020992,119.97426270819
49.0186599265028,48.7367226489015
40.0840509348573,-119.929542623126
49.0472942881175,-48.8873333024385
-93.9869543051583,93.4704688987775
-105.150457946574,34.8208581554802
-93.8440802491519,-93.7888733329843
-105.058421477922,-34.9841005609933
-35.2194670519931,104.467864160359
-40.8347829449144,40.0947473891159
-35.2538262711317,-104.88024039869
-40.8165125120984,-40.4800765114757
93.2589640442317,93.5560837777616
104.175860205473,34.7338655532415
93.3699199616122,-93.666551974466
104.256438061761,-35.0320183903742
34.5662466925194,104.529412597708
39.722165263212,40.0836258721305
34.5201099950889,-104.791408276553
39.7368354079015,-40.4619416434293
-104.257693212892,104.027582104305
-120.206972105047,40.0841817075704
-104.092279966939,-104.108810145494
-120.08318641589,-39.9076494748363
-40.0570605006678,119.960941175225
-49.0248741351461,48.8930089449398
-40.1252068172008,-119.977301323817
-49.0019254164766,-48.745551578641
103.953644436917,104.19855467304
119.817684137241,40.0087661137726
104.093752035412,-103.982042355594
119.926886386923,-39.9955129261353
39.9675138503503,120.085832324334
48.6607547380778,48.9098547372424
39.8815597247821,-119.872368028019
48.6703978634418,-48.7319858009975
-86.1918751983664,85.9156112952706
-94.5170161563841,31.567665155027
-86.1035209341491,-85.7070732598478
-94.4504334111862,-31.1538613721483
-31.7416616382345,94.1844080662858
-35.6369662437496,35.3221316972011
-31.8273698771281,-93.8161334642743
-35.6456263856915,-34.7983286753693
85.4285291510622,85.9219867019151
93.5775936856806,31.5128183353007
85.4344033572311,-85.4246916821768
93.596807459288,-31.0780846433452
30.9710479955423,94.205777336141
34.5201731039654,35.321167369977
30.8483608419999,-93.6645640432794
34.4881596766763,-34.7324548470448
-93.7043403542322,93.7922240202896
-104.712945380151,35.2185492563645
-93.551443824441,-93.4403577493533
-104.605382966278,-34.5627278094436
-34.8679096958605,104.939900937312
-40.2858444545057,40.7197254952777
-34.9506483898248,-104.333616640412
-40.2829433408577,-39.8108427307881
93.6491098843381,93.9306655229728
104.701787087346,35.2195324283786
93.6145516281125,-93.2181502050884
104.70421768369,-34.5246716021872
34.9704075629214,105.037211467994
40.3162049136655,40.7612010683487
34.7947317970228,-104.203514690808
40.2597408709587,-39.7542227198698
-85.4567975521949,85.4893097312227
-93.5665667236414,31.124676142768
-85.368295824119,-85.9854418733883
-93.5104386819518,-31.5191871639735
-30.8964639348659,93.6918700320273
-34.5050007263194,34.7456556058802
-30.9698831800291,-94.2978089569662
-34.5152134039443,-35.3579255409675
86.084474898809,85.6845607000014
94.4241790423955,31.1597192132744
86.1096209815978,-85.919024872377
94.4586676712856,-31.5480961538374
31.7786871895966,93.8041274348064
35.6026115883392,34.7914841090606
31.6837500875365,-94.2528600628885
35.5861630384078,-35.3483122703283
-93.3824231984523,93.6058377801101
-104.271370703013,35.0144151394404
-93.2370330189418,-93.5590648832367
-104.174009040507,-34.7278507046697
-34.481045421852,104.71330451001
-39.7206233144103,40.4334113206557
-34.5638714986292,-104.554791321222
-39.7231917228659,-40.0870831757305
93.939668238397,93.8349879104667
105.104301121876,35.0642716957643
93.9168483949016,-93.4372720500834
105.1164080461,-34.7418555428416
35.3414067556739,104.857940778538
40.8616998298685,40.5039697020869
35.17951014777,-104.478417180119
40.8142781299867,-40.0622408576013
-93.9869247391747,93.4908565784309
-105.15263998531,34.8070895499212
-93.9473034568278,-93.8259859082533
-105.103933269215,-35.0239270058811
-35.2496342914846,104.479625661397
-40.8628051687614,40.0950042963969
-35.3810173362999,-104.812701873066
-40.8893961430561,-40.456344501811
93.2612900748687,93.5034307631476
104.229742805192,34.7204097552136
93.3872622373528,-93.5197352770352
104.316771363562,-34.9612514704556
34.5346682796414,104.506896639813
39.7192352756704,40.0849478220366
34.449928932146,-104.628475442929
39.7162250577434,-40.3755511085755
-104.252239511513,104.039387701578
-120.187430939917,40.0788730436769
-104.126550769954,-104.150027194503
-120.080252527901,-39.9385236633103
-40.061588753508,119.961726701448
-49.0200947012982,48.8886333360195
-40.1917251658345,-119.971317327097
-49.0298814414459,-48.7488792314155
103.988165495929,104.17779810267
119.88407474383,40.0234566565445
104.08438151536,-103.895310995569
119.968153233448,-39.9307461895385
39.9740726000274,120.070879006114
48.6892610298332,48.9173666403691
39.8294191924341,-119.79747528113
48.6644025846217,-48.6765295682204
-93.6477908842508,93.2680896371556
-104.676766166152,34.5864016702779
-93.5472189139406,-93.9532888376326
-104.609884130752,-35.1907148370236
-34.829216201894,104.208452745233
-40.254585861484,39.7678438353077
-34.9062321774648,-105.124128923886
-40.2617593165981,-40.7902243349319
93.5623066582223,93.4196866640989
104.609648566418,34.5610161446092
93.6644586473018,-93.8392110383421
104.690671836465,-35.2270491065176
34.9345340880575,104.306608083756
40.2767085571182,39.7925462029272
34.8701147206308,-105.044452782282
40.2856798342372,-40.77079617301
-104.095641263661,103.938920199333
-119.945020269064,39.9703857518241
-103.948129843884,-104.202852998894
-119.833907432322,-40.0160711908667
-39.8542987855625,119.82870716891
-48.6675268921632,48.7042197586608
-39.9628528082777,-120.119410567632
-48.6719763926336,-48.9310838444261
104.126475210064,104.145167261421
120.079937119679,39.9515180462211
104.21349765238,-104.037472655772
120.163069417815,-40.0582093864545
40.1701740693479,119.976675515883
49.0126413770193,48.7591334410197
40.0358160016974,-120.000110361932
48.9959384428452,-48.896891718423


==> Figures/Data/Main_SER.txt <==
rho_dB,MRC_ES,MRC_Mult_user_ES,ZF_ES,ZF_Mult_user_ES,MMSE_ES,MMSE_Mult_user_ES,Maximum_likelihood,Maximum_likelihood_ideal,MMSE_Genie_aided,ZF_Genie_aided,MRC_Genie_aided,ZF_sphere_N3,BLMMSE,BLMMSE_ideal,BLMMSE_ideal_s_hat,RML,RML_ideal,MRC_ideal,ZF_ideal,MMSE_ideal,BMMSE_MRC,BMMSE_MRC_ideal,MMSE_DFT
-10,0.3773421875,0.3789078125,0.35662578125,0.355975,0.35685078125,0.35609140625,0.62733671875,0.60357734375,0.35461640625,0.35448984375,0.377965625,0.354927734375,0.3557626953125,0.308875,0.3088876953125,0.3573955078125,0.30891015625,0.337865234375,0.3085654296875,0.9375,0.37943359375,0.326126953125,0.355328125
-8,0.2579140625,0.26126015625,0.2294375,0.2271640625,0.2296015625,0.22734375,0.55185625,0.53083984375,0.22566484375,0.22559140625,0.258675,0.227427734375,0.2272783203125,0.194814453125,0.194810546875,0.2291142578125,0.1931376953125,0.233986328125,0.19448828125,0.9375,0.24109375,0.2015546875,0.226603515625
-6,0.160525,0.1658796875,0.13036171875,0.1250484375,0.130415625,0.12512578125,0.46603203125,0.44803828125,0.1232625,0.12322421875,0.1618671875,0.1248232421875,0.1253037109375,0.105521484375,0.10555078125,0.125564453125,0.1013623046875,0.1507451171875,0.10591015625,0.9375,0.1309560546875,0.1062529296875,0.12435546875
-4,0.0949046875,0.10173125,0.06745703125,0.0591390625,0.06747578125,0.05914140625,0.37806953125,0.36197109375,0.057021875,0.05699765625,0.0944734375,0.05887890625,0.059146484375,0.0485517578125,0.0485927734375,0.0586708984375,0.0435712890625,0.0947333984375,0.049474609375,0.9375,0.0602548828125,0.0474169921875,0.058654296875
-2,0.0576734375,0.0653796875,0.03434140625,0.02464140625,0.03435625,0.0246203125,0.29045859375,0.27606875,0.023384375,0.02337421875,0.055165625,0.024419921875,0.024708984375,0.0194150390625,0.01944140625,0.0234658203125,0.0151279296875,0.06243359375,0.0206923828125,0.9375,0.024005859375,0.018369140625,0.0243544921875
0,0.04073046875,0.04783359375,0.0187078125,0.00938359375,0.01871171875,0.00938046875,0.21018046875,0.1964359375,0.00893359375,0.00893125,0.03448203125,0.0094443359375,0.0093369140625,0.006751953125,0.0067734375,0.00827734375,0.0043623046875,0.0475888671875,0.008134765625,0.9375,0.0085947265625,0.00640234375,0.00918359375
2,0.03547734375,0.0398890625,0.01216796875,0.00365859375,0.0121671875,0.00364921875,0.14551484375,0.1320625,0.00343515625,0.0034359375,0.0248765625,0.003578125,0.00337109375,0.0022861328125,0.0022998046875,0.0030166015625,0.0010537109375,0.041306640625,0.0036875,0.9375,0.0028115234375,0.002037109375,0.0036552734375
4,0.03726640625,0.0370375,0.01007890625,0.00172578125,0.01008515625,0.00172109375,0.10362421875,0.09251640625,0.0014484375,0.00145,0.020909375,0.0016923828125,0.001625,0.0010224609375,0.00101171875,0.0012548828125,0.0001875,0.040830078125,0.0031533203125,0.9375,0.0010556640625,0.000853515625,0.0016435546875
6,0.0441671875,0.0369421875,0.01046640625,0.00120859375,0.0104671875,0.001209375,0.08055546875,0.072234375,0.00070234375,0.00070234375,0.0197328125,0.001185546875,0.001171875,0.0007392578125,0.0007255859375,0.0014775390625,3.22265625e-05,0.044572265625,0.00670703125,0.9375,0.0004912109375,0.0005439453125,0.0012646484375
8,0.05295,0.03818828125,0.01341171875,0.0015453125,0.01341328125,0.0015453125,0.07000078125,0.06497421875,0.00038203125,0.00038203125,0.0203703125,0.0015986328125,0.00158203125,0.00095703125,0.0009326171875,0.00516015625,8.7890625e-06,0.0518818359375,0.015435546875,0.9375,0.0007275390625,0.000638671875,0.001607421875
10,0.062475,0.0406359375,0.01948828125,0.002615625,0.01949375,0.0026171875,0.06615390625,0.063028125,0.00023359375,0.00023359375,0.02210546875,0.002646484375,0.0025849609375,0.00147265625,0.0014560546875,0.01708203125,1.07421875e-05,0.05975390625,0.026962890625,0.9375,0.004888671875,0.0008408203125,0.00271484375
12,0.07061640625,0.04490390625,0.02782265625,0.0052390625,0.02782265625,0.0052390625,0.064296875,0.0625671875,0.0001875,0.00018828125,0.0240265625,0.00527734375,0.00510546875,0.002947265625,0.0028828125,0.038814453125,3.61328125e-05,0.0671728515625,0.0381015625,0.9375,0.0235625,0.00168359375,0.0057705078125
14,0.07709609375,0.0518296875,0.03642890625,0.01110859375,0.0364296875,0.01110390625,0.0636484375,0.06250703125,0.00016015625,0.000159375,0.025546875,0.0112705078125,0.0109619140625,0.0064375,0.0061845703125,0.057259765625,0.000111328125,0.0728837890625,0.0465615234375,0.9375,0.044357421875,0.00483984375,0.012087890625
16,0.08164140625,0.06064765625,0.0442015625,0.02073671875,0.0442015625,0.020734375,0.06334296875,0.0625015625,0.00015078125,0.00015078125,0.0269515625,0.0206025390625,0.0215400390625,0.0134140625,0.0126650390625,0.0666748046875,0.000255859375,0.077318359375,0.0523876953125,0.9375,0.0535712890625,0.0127890625,0.0221103515625
18,0.08495703125,0.0685109375,0.05008203125,0.0312859375,0.0500796875,0.0312859375,0.0632,0.0625015625,0.000146875,0.00014765625,0.0280265625,0.0312646484375,0.033353515625,0.023408203125,0.0221484375,0.070755859375,0.0006591796875,0.0803603515625,0.0560341796875,0.9375,0.057056640625,0.024544921875,0.0328232421875
20,0.0871015625,0.07532734375,0.05466484375,0.0407265625,0.05466640625,0.0407265625,0.0630734375,0.0625,0.00015546875,0.00015546875,0.02867734375,0.040986328125,0.0437197265625,0.0331767578125,0.031474609375,0.0727099609375,0.001318359375,0.08205078125,0.058359375,0.9375,0.0589091796875,0.035447265625,0.0419375
22,0.08872578125,0.0803234375,0.05733671875,0.04815390625,0.057340625,0.048153125,0.0630421875,0.0625,0.00015703125,0.00015703125,0.0291515625,0.04812109375,0.050712890625,0.041623046875,0.0397197265625,0.0740966796875,0.002435546875,0.0833984375,0.059955078125,0.9375,0.059939453125,0.0436875,0.048783203125
24,0.08932578125,0.0837,0.0593046875,0.05325234375,0.05930625,0.053253125,0.06298203125,0.0625,0.0001640625,0.0001640625,0.02951796875,0.0533486328125,0.0554130859375,0.047330078125,0.0458125,0.074951171875,0.0041083984375,0.0842802734375,0.0608193359375,0.9375,0.06107421875,0.049998046875,0.053494140625
26,0.0900578125,0.08580078125,0.06063671875,0.05665703125,0.06063515625,0.05665546875,0.06293828125,0.0625,0.00016640625,0.00016640625,0.02953359375,0.0566826171875,0.0584853515625,0.051619140625,0.0501279296875,0.0755283203125,0.0061318359375,0.0847060546875,0.0614599609375,0.9375,0.06167578125,0.0538740234375,0.05671875
28,0.09051328125,0.08747578125,0.06175703125,0.05896015625,0.06175390625,0.05895859375,0.0629171875,0.0625,0.0001734375,0.0001734375,0.0298421875,0.05915625,0.060576171875,0.05403125,0.05298828125,0.0759873046875,0.00895703125,0.0851318359375,0.0619375,0.9375,0.062634765625,0.05684375,0.0588916015625
30,0.0908265625,0.08824140625,0.06190546875,0.06043671875,0.06190546875,0.0604375,0.0628765625,0.0625,0.00017734375,0.00017734375,0.02989921875,0.0603955078125,0.0621044921875,0.0563369140625,0.0554013671875,0.076408203125,0.012103515625,0.085185546875,0.0621181640625,0.9375,0.063173828125,0.0579443359375,0.0602548828125
32,0.09099453125,0.08897265625,0.0628078125,0.0612203125,0.062809375,0.06121953125,0.06284765625,0.0625,0.0001671875,0.0001671875,0.02990390625,0.06129296875,0.0635908203125,0.0581513671875,0.0573251953125,0.076525390625,0.01553125,0.0856162109375,0.0622333984375,0.9375,0,0,0.060966796875
34,0.0910984375,0.0894453125,0.06262578125,0.06181015625,0.06262578125,0.06181015625,0.06289609375,0.0625,0.0001671875,0.00016640625,0.0299,0.061806640625,0.0653251953125,0.0586240234375,0.0579169921875,0.076611328125,0.019548828125,0.0856455078125,0.0622919921875,0.9375,0,0,0.0614658203125
36,0.091275,0.08971484375,0.06327890625,0.06211640625,0.0632796875,0.06211640625,0.06288046875,0.0625,0.000171875,0.000171875,0.029921875,0.062126953125,0.0688876953125,0.0596748046875,0.059099609375,0.076720703125,0.023767578125,0.0856337890625,0.0623720703125,0.9375,0,0,0.06191796875
38,0.0913,0.089790625,0.064509375,0.0623078125,0.064509375,0.0623078125,0.06289921875,0.0625,0.00017578125,0.00017578125,0.03002734375,0.062181640625,0.0742158203125,0.0600859375,0.05959765625,0.076779296875,0.0276572265625,0.0855458984375,0.06240625,0.9375,0,0,0.0621416015625
40,0.09126875,0.0898859375,0.06456640625,0.0623421875,0.0645671875,0.0623421875,0.06292109375,0.0625,0.00018046875,0.00018046875,0.029975,0.062287109375,0.08373828125,0.0610205078125,0.060861328125,0.076796875,0.0320361328125,0.08553125,0.0624345703125,0.9375,0,0,0.06234375


==> Figures/Data/Main_SER_BMMSE.txt <==
rho_dB,BMMSE_MRC_JD,BMMSE_MRC_ESD,BMMSE_MRC_NJD1,BMMSE_MRC_NJD2,BMMSE_MRC_NJD3,BMMSE_MRC_Genie
-10,0.3786533203125,0.3743388671875,0.378578125,0.37871875,0.3786630859375,0.3794572265625
-8,0.2409716796875,0.2378759765625,0.2426787109375,0.2410302734375,0.2409775390625,0.24133603515625
-6,0.1307978515625,0.1313505859375,0.1349736328125,0.130880859375,0.1308017578125,0.13133525390625
-4,0.06051171875,0.065595703125,0.0680234375,0.06053515625,0.0605107421875,0.06059140625
-2,0.023728515625,0.031275390625,0.033169921875,0.0237841796875,0.023728515625,0.02398076171875
0,0.008517578125,0.016423828125,0.0184521484375,0.008755859375,0.008517578125,0.00858583984375
2,0.00286328125,0.010046875,0.0126044921875,0.003287109375,0.00286328125,0.0028970703125
4,0.001052734375,0.008708984375,0.0121015625,0.0020283203125,0.001052734375,0.00098671875
6,0.0004931640625,0.0107275390625,0.015330078125,0.002541015625,0.0004931640625,0.000351171875
8,0.00069921875,0.016845703125,0.02260546875,0.00429296875,0.00069921875,0.0001380859375
10,0.004978515625,0.02622265625,0.03284765625,0.009029296875,0.004978515625,6.708984375e-05
12,0.0236005859375,0.0364794921875,0.043724609375,0.026388671875,0.0236005859375,4.501953125e-05
14,0.0441181640625,0.0448427734375,0.0526796875,0.0462919921875,0.0441181640625,3.37890625e-05
16,0.0536748046875,0.0512626953125,0.058890625,0.056044921875,0.0536748046875,3.73046875e-05
18,0.05713671875,0.05545703125,0.0635068359375,0.0594482421875,0.05713671875,4.765625e-05
20,0.0587490234375,0.058224609375,0.0668193359375,0.0610087890625,0.0587490234375,7.060546875e-05
22,0.059919921875,0.060509765625,0.0694951171875,0.0617373046875,0.059919921875,0.00014130859375
24,0.0608720703125,0.0624111328125,0.0717373046875,0.062234375,0.0608720703125,0.00026806640625
26,0.0617138671875,0.0638427734375,0.0738779296875,0.0626943359375,0.0617138671875,0.00051357421875
28,0.0624921875,0.065517578125,0.07588671875,0.0631591796875,0.0624921875,0.00094619140625
30,0.0632177734375,0.067357421875,0.0781796875,0.063642578125,0.0632177734375,0.00174306640625


==> Figures/Data/MinSER2_BMMSE.txt <==
num_BS,SER1,SER2,SER3
8,0.496185546875,0.4936240234375,0.5023984375
16,0.298556640625,0.2881357421875,0.294794921875
32,0.13339453125,0.109599609375,0.108451171875
64,0.0469111328125,0.0214248046875,0.01638671875
128,0.012056640625,0.0020146484375,0.000494140625
256,0.00184375,6.4453125e-05,9.765625e-07


==> Figures/Data/QAM_abs2.txt <==
xr,xi
-0.948683298050514,0.316227766016838
-0.948683298050514,-0.316227766016838
-0.316227766016838,0.948683298050514
-0.316227766016838,-0.948683298050514
0.948683298050514,0.316227766016838
0.948683298050514,-0.316227766016838
0.316227766016838,0.948683298050514
0.316227766016838,-0.948683298050514


==> Figures/Data/QAM_abs3.txt <==
xr,xi
-0.316227766016838,0.316227766016838
-0.316227766016838,-0.316227766016838
0.316227766016838,0.316227766016838
0.316227766016838,-0.316227766016838


==> Figures/Data/QAM_points.txt <==
real_QAM,imag_QAM
-0.948683298050514,0.948683298050514
-0.948683298050514,0.316227766016838
-0.948683298050514,-0.948683298050514
-0.948683298050514,-0.316227766016838
-0.316227766016838,0.948683298050514
-0.316227766016838,0.316227766016838
-0.316227766016838,-0.948683298050514
-0.316227766016838,-0.316227766016838
0.948683298050514,0.948683298050514
0.948683298050514,0.316227766016838
0.948683298050514,-0.948683298050514
0.948683298050514,-0.316227766016838
0.316227766016838,0.948683298050514
0.316227766016838,0.316227766016838
0.316227766016838,-0.948683298050514
0.316227766016838,-0.316227766016838


==> Figures/Data/SER_NJD_3UE_BMMSE.txt <==
rho_dB,BMMSE_MRC_JD,BMMSE_MRC_NJD1,BMMSE_MRC_NJD2,BMMSE_MRC_NJD3,BMMSE_MRC_NJD4
-10,0.392204284667969,0.391745567321777,0.392275810241699,0.392202854156494,0.392204284667969
-8,0.258909702301025,0.26168966293335,0.259026050567627,0.258901596069336,0.258909702301025
-6,0.152175903320312,0.159262657165527,0.152331352233887,0.152163505554199,0.152175903320312
-4,0.0791993141174316,0.0913810729980469,0.0794720649719238,0.0791950225830078,0.0791993141174316
-2,0.0376076698303223,0.052668571472168,0.038090705871582,0.0376091003417969,0.0376076698303223
0,0.0168132781982422,0.0333576202392578,0.0177516937255859,0.0168290138244629,0.0168132781982422
2,0.0077824592590332,0.0238137245178223,0.00951433181762695,0.00781631469726562,0.0077824592590332
4,0.00387763977050781,0.0198040008544922,0.00756597518920898,0.00397253036499023,0.00387763977050781
6,0.00255918502807617,0.0191340446472168,0.00896883010864258,0.00269842147827148,0.00255918502807617
8,0.00376462936401367,0.019960880279541,0.011326789855957,0.00383329391479492,0.00376462936401367
10,0.00781583786010742,0.0214290618896484,0.0133252143859863,0.00751876831054688,0.00781583786010742
12,0.0116128921508789,0.0224738121032715,0.0145139694213867,0.0111002922058105,0.0116128921508789
14,0.0138087272644043,0.0237822532653809,0.0153074264526367,0.0132884979248047,0.0138087272644043
16,0.0148129463195801,0.024350643157959,0.0157537460327148,0.0144038200378418,0.0148129463195801
18,0.0154061317443848,0.0251326560974121,0.0159974098205566,0.0151205062866211,0.0154061317443848
20,0.0158047676086426,0.0257177352905273,0.0162544250488281,0.0156364440917969,0.0158047676086426
22,0.0160565376281738,0.0261034965515137,0.0163302421569824,0.0159454345703125,0.0160565376281738
24,0.0162820816040039,0.0265941619873047,0.0164666175842285,0.0161457061767578,0.0162820816040039
26,0.0163888931274414,0.0269036293029785,0.0165643692016602,0.0163884162902832,0.0163888931274414
28,0.0164461135864258,0.0270013809204102,0.0166535377502441,0.016334056854248,0.0164461135864258
30,0.0164937973022461,0.027012825012207,0.0166244506835938,0.0164308547973633,0.0164937973022461


==> Figures/Data/SER_NP_JD.txt <==
rho_dB,Sphere_N1,Sphere_N2,Sphere_N3,Sphere_N4,Sphere_N5,Full_multiUE
-10,0.354607421875,0.3548779296875,0.354927734375,0.3549287109375,0.3549287109375,0.355975
-8,0.2274296875,0.22740234375,0.227427734375,0.227435546875,0.227435546875,0.2271640625
-6,0.125978515625,0.124880859375,0.1248232421875,0.1248291015625,0.1248291015625,0.1250484375
-4,0.0626650390625,0.0590283203125,0.05887890625,0.05887890625,0.05887890625,0.0591390625
-2,0.030404296875,0.024771484375,0.024419921875,0.0244189453125,0.0244189453125,0.02464140625
0,0.0164453125,0.0101328125,0.0094443359375,0.0094443359375,0.0094443359375,0.00938359375
2,0.0119453125,0.00492578125,0.003578125,0.003576171875,0.003576171875,0.00365859375
4,0.012330078125,0.0045361328125,0.0016923828125,0.0016923828125,0.0016923828125,0.00172578125
6,0.017990234375,0.0064052734375,0.001185546875,0.0011845703125,0.0011845703125,0.00120859375
8,0.0285927734375,0.0095693359375,0.0015986328125,0.0015966796875,0.0015966796875,0.0015453125
10,0.0412158203125,0.0125361328125,0.002646484375,0.002646484375,0.002646484375,0.002615625
12,0.05184765625,0.0156416015625,0.00527734375,0.00527734375,0.00527734375,0.0052390625
14,0.0585400390625,0.0207919921875,0.0112705078125,0.0112705078125,0.0112705078125,0.01110859375
16,0.0617783203125,0.0283330078125,0.0206025390625,0.0206025390625,0.0206025390625,0.02073671875
18,0.063537109375,0.036904296875,0.0312646484375,0.0312646484375,0.0312646484375,0.0312859375
20,0.0642568359375,0.0448984375,0.040986328125,0.040986328125,0.040986328125,0.0407265625
22,0.0646884765625,0.0505908203125,0.04812109375,0.04812109375,0.04812109375,0.04815390625
24,0.0648671875,0.0549287109375,0.0533486328125,0.0533486328125,0.0533486328125,0.05325234375
26,0.0650009765625,0.057583984375,0.0566826171875,0.0566826171875,0.0566826171875,0.05665703125
28,0.065,0.059654296875,0.05915625,0.05915625,0.05915625,0.05896015625
30,0.065072265625,0.0608212890625,0.0603955078125,0.0603955078125,0.0603955078125,0.06043671875
32,0.0649970703125,0.0615322265625,0.06129296875,0.06129296875,0.06129296875,0.0612203125
34,0.065068359375,0.0619931640625,0.061806640625,0.061806640625,0.061806640625,0.06181015625
36,0.0650908203125,0.0623837890625,0.062126953125,0.062126953125,0.062126953125,0.06211640625
38,0.0650712890625,0.0622607421875,0.062181640625,0.062181640625,0.062181640625,0.0623078125
40,0.0651298828125,0.0623369140625,0.062287109375,0.062287109375,0.062287109375,0.0623421875


==> Figures/Data/SER_analysis_HSUD.txt <==
rhodB,SER_sim,SER_the,SER_MRC
-10,0.454317578125,0.453729430078125,0.454533984375
-8,0.312862890625,0.31253278515625,0.312012890625
-6,0.1931453125,0.193281141015625,0.192941015625
-4,0.110938671875,0.11118025,0.11058828125
-2,0.06415,0.064381969140625,0.06407265625
0,0.041194140625,0.0409529,0.041010546875
2,0.03145703125,0.031478267578125,0.031455078125
4,0.0299875,0.030015784765625,0.02977734375
6,0.03421796875,0.0340169375,0.03409453125
8,0.04258359375,0.04203195546875,0.0423515625
10,0.051840625,0.05180019296875,0.05133984375
12,0.05976796875,0.06000464375,0.059384375
14,0.0654390625,0.0660608390625,0.0649765625
16,0.069165234375,0.069233991796875,0.068658984375
18,0.071590625,0.07158823515625,0.070821875
20,0.07299296875,0.07341946328125,0.07240390625
22,0.073909375,0.07407209140625,0.0732984375
24,0.0745515625,0.074874661328125,0.07400859375
26,0.074883203125,0.07525187734375,0.07417734375
28,0.0751828125,0.07539205625,0.07440546875
30,0.0752203125,0.075296801953125,0.07461875


==> Figures/Data/SER_analysis_JD.txt <==
rhodB,SER_sim,SER_the,SER_MRC
-10,0.454501953125,0.58577670703125,0.45447265625
-8,0.31319453125,0.39608446875,0.312850390625
-6,0.192095703125,0.2313230546875,0.191322265625
-4,0.10767421875,0.123238375,0.10816953125
-2,0.058181640625,0.0644054140625,0.057922265625
0,0.03277578125,0.03539892578125,0.032571875
2,0.020128125,0.0216497109375,0.020040625
4,0.014278125,0.01539175,0.0140828125
6,0.011976953125,0.01336843359375,0.01185859375
8,0.012207421875,0.01389998046875,0.01193203125
10,0.01522734375,0.016205125,0.015066796875
12,0.021198046875,0.020822484375,0.0208578125
14,0.029457421875,0.02893,0.0294328125
16,0.038558203125,0.03807287109375,0.03855234375
18,0.046509765625,0.0462040078125,0.04654453125
20,0.053031640625,0.05285956640625,0.053015625
22,0.05756796875,0.05788244921875,0.0575953125
24,0.0608234375,0.0595694140625,0.0609578125
26,0.063089453125,0.062648890625,0.063094921875
28,0.064543359375,0.06493391015625,0.06455390625
30,0.065551171875,0.06629741015625,0.065392578125


==> Figures/Data/minSER_numUE_LMMD_MMSE_load32_2.txt <==
num_UE,min_SERN4,min_SERN1,min_SERN4_MMSE,min_SERN1_MMSE
2,0.0192611694335937,0.0520765686035156,0.0249345397949219,0.0508065795898437
3,0.008673095703125,0.02953369140625,0.0107655334472656,0.0292428588867188
4,0.00684814453125,0.0241903686523437,0.0082208251953125,0.0213607788085938
5,0.00628890991210937,0.0208822727203369,0.00713739395141602,0.0186652183532715
6,0.0110372543334961,0.0406893730163574,0.0120987892150879,0.0267444610595703


==> Figures/Data/scatter0_Ex_0dB.txt <==
Ex_r,Ex_i
-93.8990896791287,93.9837194469565
-109.31245223107,36.4439609823513
-93.9726681930942,-93.9960394301007
-109.349974266551,-36.4913902895791
-36.4245531302499,109.442592740451
-45.3525234229555,45.4143391963072
-36.4633408232788,-109.400600356936
-45.3753552044596,-45.4176723976826
93.9119050532201,93.9894691069592
109.321390992457,36.4470974860875
93.9933871212053,-93.9966877203081
109.365848824751,-36.4983614079158
36.437255124961,109.442828389209
45.3649342101438,45.415551251743
36.4725644834614,-109.396729644124
45.3891265959667,-45.4188819777301


==> Figures/Data/scatter0_Ex_20dB.txt <==
Ex_r,Ex_i
-934.061862220031,934.371171681648
-1210.47474000268,403.290352662312
-934.554429751226,-934.767384890884
-1210.32984461069,-403.437769970036
-403.978766723939,1212.27408317332
-709.081737874577,709.706957774988
-404.115193230928,-1211.72664235789
-709.350703277121,-710.19605075395
934.066093163094,934.260840157602
1210.68456984206,403.325227129939
935.207939307782,-934.865642225097
1211.91976166699,-404.122081435378
403.945105971534,1212.04197917605
709.37728140985,710.04948695219
403.815065776552,-1211.21534982638
711.851554460905,-711.572904892281


==> Figures/Data/scatter0_soft_0dB.txt <==
Rs,Is
-79.3748799728168,82.7862388482506
-77.905328979817,87.5827542645444
-84.5020463189162,94.7241671839216
-79.7824268661891,104.686630200866
-90.9551928601036,93.3616773146163
-109.131466872992,117.419153235008
-110.040660846488,99.5593408136066
-107.334441862505,97.7559123634677
-92.7524092944498,101.185010350532
-84.5979952627746,65.4249013942133
-123.548734743126,105.459170346655
-110.112534681037,99.4821882896239
-107.488302322015,99.1577796917595
-100.526197021117,108.078651239857
-76.319828327624,98.2376445004847
-92.2293886993422,81.4658466169396
-77.721518133195,98.2133868665857
-93.8790332397297,88.9511400951554
-93.1767612712046,89.9911504938571
-97.1142408704632,100.911974852565
-83.4577351970364,44.5142353171735
-86.3646982710263,30.5610683668273
-107.918317021061,29.7210561731462
-118.821591142732,18.2084453016985
-107.832485317669,20.5955822979021
-120.769749317136,11.0656702469352
-110.537367319366,30.6989609346418
-122.193643651961,46.8965074054467
-126.34088833538,27.9878240032415
-99.3235343240679,18.5772704111388
-118.275343653938,55.0452353183823
-116.704089261235,46.3230271921798
-115.691199187799,30.0259776404527
-102.406061625504,42.3860183885832
-108.999134403741,53.2349396946244
-93.5064494523046,13.8857484867791
-98.6930169481519,65.8116435776466
-124.877279982208,20.5661543369067
-104.28581079881,36.0595727063462
-116.163630402722,29.6915525541609
-85.0206721721359,-86.1483852032984
-87.1440520152432,-79.9330500958025
-96.6043625856131,-88.0215340067203
-90.819751336415,-77.4229816732247
-90.9454125871377,-93.309781019548
-111.224459753363,-96.2926510256632
-89.7646091930104,-114.406639763513
-100.841247518922,-116.122432305924
-85.8372288622391,-88.1963332730664
-76.0078038251386,-84.7839818640491
-92.9128474820357,-108.023105462361
-93.8239499663403,-100.64033644329
-83.6319074217153,-115.860583323602
-118.413242104242,-92.0976994899036
-105.334332128672,-93.1579184638097
-85.9687620811655,-85.6211113311357
-95.6913816722548,-79.5461085966624
-75.6845789506558,-83.144867440279
-96.7981463185746,-91.2486417687537
-104.268511577407,-94.3970431635339
-94.4943137663219,-26.1291004274944
-81.2435155482142,-41.2860295564404
-83.7146122549062,-26.9311189414642
-106.346358923213,-38.9195519366283
-112.759318130215,-38.7125850958734
-112.190505266791,-45.4053542000166
-116.609747258208,-42.2002669060884
-114.156763865591,-37.5722636735497
-121.520322334425,-31.6746138582374
-104.080426809636,-27.4866542441524
-133.714069936559,-13.3563240128388
-130.66782753184,-53.0897446121413
-120.446992812729,-41.4838360090844
-116.880273351356,-23.0943111918955
-111.220926588449,-59.3868570913292
-95.4659415336064,-39.9127159903187
-111.885967152098,-55.0582679971492
-95.2714456863823,-33.0610421418527
-103.843380954887,-47.6006730593402
-110.190891570215,-53.9559505159205
-28.2787876142836,103.266593340321
-26.4473162315171,98.0504730296269
-20.7926566991067,94.7252464153253
-38.2832525840104,108.764712789567
-55.2694074366573,125.515697590409
-58.8824526223136,107.155066723891
-51.5815741822325,118.497732496576
-28.6719861083763,125.479899333522
-31.8595632872747,101.597318669722
-27.9343811515785,92.6791105151402
-32.4706898102545,105.524182596884
-40.9231985523447,110.467281425947
-17.1878709852064,115.602298305952
-43.7976021196937,104.808422276958
-35.1472368707467,113.250778277813
-35.3869160660838,89.1536702853192
-35.9199210852839,94.4054067387939
-39.6842242443839,106.5710607506
-32.1219847624903,112.948956168556
-31.0511478583562,119.826968428391
-39.089628782227,31.4326545953222
-13.834154217033,23.184610247304
-30.1573247609505,45.9862449104853
-32.3763944431521,53.5689928653289
-54.9598188930679,38.7380739627146
-56.3926764854885,74.6759207772304
-34.498055010802,37.578427771214
-39.8008063875301,84.5539412298507
-50.7715528118744,70.6359084268581
-33.401049958536,47.1115154377286
-77.6510731154184,44.350143996144
-50.4340283921472,26.1586705942736
-44.7998587368061,58.3943133266689
-55.0419438686227,20.0185599523104
-55.2111816160138,32.448985746829
-40.0396337228735,31.3511705966504
-37.3704147827179,29.5900614908822
-22.9919357544458,58.260750827542
-39.9423003801257,61.8082260204883
-64.5164546249494,33.306769092377
-32.3834698811132,-91.1124569380923
-24.8168175281831,-97.6110976322907
-34.6693816486945,-96.6749369115792
-36.0067771091472,-102.55610432272
-32.3814284682642,-132.284329016939
-43.2741736111166,-124.555263684484
-39.3025651790974,-127.070677401943
-30.0427112081275,-126.696069079751
-33.0546334366827,-112.310051144833
-44.8284695729394,-93.770465257497
-33.427301126025,-125.536357462589
-21.8657766455039,-128.400909069098
-27.1727505467189,-111.12608337967
-38.3076689140648,-124.740173645868
-32.404118662371,-112.371545077052
-29.096204690468,-98.7450468191554
-60.5418525147188,-114.497902913106
-18.4265884421122,-109.753376525867
-36.4127658223436,-110.345675568984
-53.6828032716164,-103.408412427885
-34.2680657357333,-48.630502286382
-52.9793864377648,-29.6768067337104
-41.8770236654896,-45.5496588889528
-53.1496316888472,-25.0075251343868
-54.2230739627727,-43.6683717085053
-54.5111734750523,-68.0582273550088
-46.6772511683969,-45.9139984171504
-59.6418927381521,-54.0763896818726
-15.7465755431215,-53.587370076729
-45.9460306797012,-25.4106296110878
-76.8867037269964,-59.0241832804574
-52.4254688679235,-52.2774419581583
-41.0030231867941,-53.1559034340268
-49.6291255646286,-61.2220001616205
-53.4266160862301,-52.8979519614509
-37.940323650236,-31.6673107694561
-61.2193435148856,-50.1006961573362
-44.8466751083449,-53.6089300133291
-31.7770604860598,-58.7984144428016
-30.4188296219689,-49.2797629923873
79.7078507865603,94.8887482550031
87.0515169288239,92.0421867975448
97.3227983052431,84.1991413522391
87.9267685303626,97.1190206376563
107.126398577313,105.062156884182
136.308162790316,77.3192553339055
99.114604021883,110.162603901381
120.192832475164,97.73983268709
86.5962385516315,98.7559749666772
87.8010763391557,80.60740337159
103.245725179899,101.20778042611
101.127481984272,106.387370930816
98.0641525325779,108.655656022087
106.199044784498,92.5987039575903
101.54937437249,105.800071468228
84.2686225706314,72.5069955994666
91.900390711537,103.931976346074
91.4097652136713,104.510410057582
99.0431024297678,110.007575962433
111.905666002007,94.0409977593671
99.4936717382582,27.7195498839612
86.8139948002092,40.9726650222916
95.887761098034,29.4707323693208
114.58302410226,45.8852044389378
118.818020571478,26.50509447653
125.115246732292,17.8314268140276
127.796727397679,38.2450834714184
130.073950320945,50.326173818312
109.092586687851,28.8631082210325
103.545746746242,27.0549133627067
122.236300920125,48.6731149794365
99.43593451467,50.9505465131105
119.535459259721,36.9623175650548
122.604982421026,34.3687261569056
109.263392371328,41.3168403045808
105.965534544426,38.228847057831
110.994646719335,25.6169649753565
108.142418942341,32.7588581086003
109.970903206482,35.9078153821533
119.260636993817,40.6794957781961
94.5863890565861,-89.6955724398197
72.4686507786284,-87.0698120443712
88.6909298208156,-85.4190859871348
83.6304527758954,-82.5925663202902
94.951987670756,-91.2510881757633
123.264078631945,-98.2974638082612
99.6505923384985,-104.943850570135
108.336638283395,-109.118358227703
109.335108419374,-92.548523317991
75.3068730561305,-86.8662179542031
95.5811261903125,-91.1891810455606
112.86708323862,-96.7777142861635
102.098520774897,-90.959945982457
98.4120880065441,-91.3864352210175
112.273467436276,-79.5289426247776
93.7703704870043,-83.0875862873696
87.1071941401275,-101.561485198556
92.7526686827155,-89.8323244383078
107.077233487943,-92.2737759999889
95.9813706053485,-111.535009110996
97.2492813050432,-26.9056200811424
89.5120402793253,-34.8701475222574
86.849109062182,-31.6761268986295
112.257920643468,-18.3148982438713
131.28825878387,-40.3864354929403
127.308582758713,-46.7408436730022
121.587176406263,-27.5322863532597
120.955229393509,-57.4555493482656
112.94380562476,-28.1128655093316
111.888759043203,-33.8491253675567
138.772126666327,-47.5398638100475
129.382099862258,-43.4243166592641
132.217361606409,-35.1635648562001
106.487648002612,-41.1030331841003
101.201876801702,-30.4500669584378
84.8214818230829,-32.552507291568
113.935385921275,-24.9121035308784
123.194924612627,-37.8978494843565
120.005184467458,-27.0884938224586
117.851307071535,-42.5785058850666
45.5640908979159,84.9278034093898
39.0860552177296,103.626962594508
32.9795347726328,102.446934499768
37.5938214545469,97.0896708536302
50.9086698766499,117.380039339372
32.1661128198495,122.385651087046
31.0808298700517,127.866010635164
34.6837206442042,120.627317039445
40.1503381627287,122.177223750244
37.9708698122492,96.0991064933101
55.3341020613588,112.21224340862
14.9956484788609,109.532184641669
44.1956489560947,126.362908596705
63.2017841664348,126.96514732891
66.7349940057099,108.247667649881
27.6699919863555,94.5744864209694
47.9269460887131,105.419935392845
37.8567741529228,110.184150317224
32.9480634804263,103.562957014232
34.0383950243186,111.442242788155
38.0510839154664,34.8225247870546
27.7992665774615,27.8705997333689
46.9628715975905,41.9729107804043
61.8518478655752,37.3501470456122
41.5768154486519,63.4422634934054
60.0280852959634,46.1680211695312
54.3992833973518,51.6670179642002
43.4147748594873,46.2257778415472
38.5760373485377,71.1610667190594
44.2796174933318,13.4312857220731
24.0665895664151,32.7635779541245
53.8842046440286,50.8151696210479
63.006962719947,56.5240080079522
53.8963137877708,49.1388344420734
37.7358103018012,51.2859121434997
22.6448085846804,55.510356474152
53.6391899266931,25.5496484583482
25.453679840922,50.556215398041
31.8353968973013,36.405282345683
44.2279370321678,34.5209074266415
34.9179735665452,-98.3954685465871
31.8019594004521,-94.314673073264
33.5016977804438,-114.478329052539
35.7652724909558,-110.439893559393
33.9105895927244,-110.42677610534
23.2905355236599,-126.495058423186
50.0467668805276,-124.149008423358
51.6093486691179,-112.910784783446
43.190825900593,-125.919103517477
31.6474035345384,-89.7294951427917
53.3972651978305,-115.301092678632
44.3640728185529,-110.288489867834
54.6994126551156,-113.741360879395
47.5215829780975,-111.921801896148
26.6759926187112,-108.598317239002
36.439873059349,-90.2269895741222
40.7135882833068,-111.202827279868
58.0378131473361,-101.667152980438
29.8473281151197,-96.3361317138104
28.736754888516,-123.134260336392
40.5400001225224,-28.9384687683537
53.9931055560004,-33.9283274160102
36.3333898607441,-43.5226807658555
52.7278548095727,-30.2483817440949
48.9206885189826,-45.5324787444155
46.8959294925871,-63.5513148408923
64.7625200487226,-41.1667777718332
54.7065489517477,-64.3254680135932
45.986373664416,-35.8876341284584
22.956485513349,-35.7376843092357
47.9702782711896,-34.7647464499471
38.6951540332202,-37.0629180771385
61.6553666087327,-42.3072135449208
70.30270996245,-55.8001569314462
43.8842890181213,-47.5577063232293
26.503751367412,-16.9220252828302
21.09575407945,-63.6945110407512
36.6044155114364,-42.3750378567128
50.6967189115452,-40.3476135261417
57.0807558504657,-77.0337493006032


==> Figures/Data/scatter0_soft_20dB.txt <==
Rs,Is
-849.258913788,910.181780859914
-804.793026453867,854.383319707175
-937.954796531944,930.121683348623
-932.565313640501,951.474618224175
-982.784685246815,1031.3781892274
-1064.98943385195,1081.93375134653
-1078.71942816232,1102.73846515666
-995.422502635942,1054.32158494558
-1013.48146397441,922.045616023975
-845.070265293089,850.587802532546
-1137.808525449,1105.16396366071
-1003.49916215977,1012.23074947966
-1113.61332449852,1064.62372096665
-918.071865052712,1060.37551162053
-935.34000554081,931.446011452483
-947.617030641723,970.036852746808
-891.310351744797,929.162996360446
-1063.43099507481,839.318552677261
-920.153919527159,1039.6731340697
-1040.43176180824,946.721137761454
-1164.24929475171,330.728382838087
-1040.65839028592,374.855273381262
-1169.36458168577,400.267187915811
-1197.26286777141,419.914735121372
-1261.69599415082,543.931937072546
-1373.08061828205,523.362232378386
-1351.07835636603,560.11826234169
-1363.8554333014,454.765909802672
-1237.40479936447,434.635520053807
-1106.72985327062,305.973579708352
-1427.80005496642,520.303307337029
-1284.43367071692,510.868057385267
-1407.24107820615,485.715883092535
-1274.73113984522,385.811598504394
-1221.68310916036,408.555520455375
-1149.98571115216,359.004364465325
-1210.32774763072,352.113738471615
-1237.02489425321,428.042763803079
-1217.46662981649,463.243901888862
-1307.35374417296,438.239171732343
-848.132301332773,-916.878014564199
-789.769276427426,-851.17659461493
-909.108115297302,-944.121475399349
-992.140408172138,-930.492061075304
-983.197662829661,-1031.5514542102
-1034.74298757329,-1109.48196284082
-1091.28554615113,-1008.63461612196
-1022.00250650396,-1021.54562421125
-917.848997036299,-974.488245922838
-878.142275380258,-794.587737100048
-1107.43520418644,-1115.02464461439
-1026.31760602718,-952.832261200168
-1063.96600954917,-1079.65799794026
-1038.58101444543,-960.786617950124
-864.144975603738,-991.339308606868
-890.056932618207,-979.65186053241
-864.7999831251,-890.170666430485
-955.965704814863,-937.924170287177
-979.235982291174,-964.387634445371
-932.947497701668,-1021.36169804825
-1145.59110744356,-396.70655311008
-1071.23305727151,-346.413914708682
-1195.66522529701,-317.045185806704
-1249.53552327835,-337.444874534905
-1271.00596658976,-501.949802853232
-1366.32035576956,-482.572533542691
-1409.68090990721,-460.685914379661
-1376.47734003969,-438.311195845601
-1189.17622447319,-417.831994509114
-1055.67433882608,-358.599555700189
-1433.53811605534,-492.452513015982
-1283.75741536833,-449.521251450675
-1376.98284295944,-497.096389218067
-1293.89030762497,-387.569291812801
-1119.27150913779,-446.122099802579
-1165.70992051246,-481.796992821965
-1169.36668446116,-383.503369131708
-1271.68820334985,-273.334018362741
-1235.4259229272,-407.822962222402
-1299.9328653957,-392.29075753192
-360.736671969215,1180.68308120051
-403.320298897734,1087.71385799929
-326.931590886125,1202.09725499928
-370.830934704032,1259.33055969803
-397.738540294849,1315.77306384302
-498.806433747998,1369.46596713511
-516.556200635939,1302.37688246643
-439.00780305463,1360.38329739349
-379.404272139807,1239.0736982564
-406.953908692224,1109.4435688156
-501.378203843738,1413.31856802712
-528.176316994826,1263.86687738081
-496.697111053127,1402.43142727415
-602.413933460473,1258.37745606296
-428.775340813811,1170.21642715701
-416.62429666327,1151.95059960771
-311.653499384719,1181.29462996893
-331.614449555753,1201.80347241422
-431.779581881146,1295.29039876212
-373.447894994472,1317.22696799907
-499.440811151961,606.09542473512
-578.963037429848,597.211073902062
-599.386724243506,671.155960620523
-723.191636806942,679.860097503853
-717.784266826421,786.223790521322
-845.831857750352,856.141186162041
-856.252916865768,798.413530198394
-724.173215487746,907.588350794351
-629.259043285191,738.172303918405
-649.309783351973,532.706972853279
-767.669255794714,912.593086137685
-869.640407504355,857.210752498757
-888.46669311594,763.808234584767
-793.214641496854,681.688117545164
-705.060491111582,731.068378714216
-610.545837655744,594.047621813712
-627.921863609004,652.460085445008
-786.786901971196,664.776711412187
-736.841908013605,745.290419716086
-807.493723781142,750.16613858432
-318.267744703307,-1166.94549882837
-324.366830547455,-1090.56316289718
-332.983148265973,-1140.00739239132
-470.725085068835,-1200.56122144304
-454.601991295609,-1261.49956043929
-446.056941592138,-1393.36319390643
-525.736061562092,-1369.09326620826
-424.557380958685,-1368.68145441946
-350.469753363803,-1237.70642562673
-451.148192624663,-980.695095341564
-522.008052108009,-1440.74716516447
-485.102888372584,-1289.14527080161
-469.225203283981,-1365.43940504667
-355.892689085506,-1259.55462944542
-389.511805101995,-1262.13256165641
-446.396642043127,-1202.42395055083
-346.652634098165,-1166.4223761696
-378.143686560561,-1186.6208292461
-327.182691995702,-1252.52540679886
-332.680506281253,-1322.10577528717
-583.562485339147,-643.540255327166
-556.204512163643,-682.592709466286
-614.998119934677,-684.824399880423
-725.872769107601,-710.40615417943
-794.349919558087,-804.905310836379
-807.9376452442,-872.827220768515
-737.725680007967,-933.007649591137
-715.082092433423,-838.801184292477
-713.106398592225,-696.255044695904
-683.55693393488,-509.313430160578
-871.387525468128,-680.723136707796
-862.150453533073,-761.908403406222
-945.599760573261,-764.274399303531
-762.712799505307,-715.149453925628
-790.527182021549,-719.396944652909
-629.483825289872,-679.811092766144
-713.409256909212,-777.129204842726
-746.038819776101,-619.033355636429
-668.832968684699,-712.19821940646
-762.499056298553,-804.606970912979
930.383565983728,876.627762953365
874.212629578641,801.690480825066
886.75726245294,938.058043727174
890.131286111326,954.361788341454
990.015759806629,1005.35667740613
1147.1444887203,1010.2509554661
1099.60650165783,1064.58709053642
1067.83516118293,1006.9263755839
969.734227139016,961.334769333349
850.493506593599,833.9309272712
1088.55019360547,1136.76486470597
1027.8755765448,935.991127833939
1129.85380475205,1046.60129442149
1010.39137487223,976.367958074259
914.221796856365,977.018723235424
922.681529665613,936.462382871359
809.687843958581,1000.6369013261
923.939759925697,1000.44683784242
1014.86954243131,982.409334904065
1008.03359572065,1012.32115531415
1144.22981765687,335.357664151661
1083.71057149374,366.996779177536
1175.42617079028,396.030943584438
1160.08287407305,278.71451188925
1321.35765654737,392.93856552719
1335.37112348537,502.362168533476
1366.59199944441,444.097068839139
1358.17674275873,424.2476120144
1263.08221778005,393.063691926665
1076.3968135599,339.647171920225
1425.27187984078,549.232571932951
1296.64182609908,421.516581231902
1399.53100777405,480.511741443391
1233.57982166685,530.72379761565
1202.56230157709,374.892757336886
1160.64560825307,396.352261755397
1229.62005906821,298.429397315903
1216.93149832779,413.719775768221
1288.61212087881,491.240809029653
1280.10760061948,500.615600986702
861.294244581919,-894.640941892846
760.048265020902,-888.663949005453
888.838624404766,-991.260981915967
888.896581169922,-971.22833859211
1001.15171580216,-995.950393876504
1066.30421131961,-1066.57199851672
1041.57973862707,-1113.25356949464
1012.46315735983,-1067.25045527504
1004.92923116531,-902.8061645912
832.609317707653,-859.931350317028
1142.31536607527,-1072.730846095
982.019663506184,-977.135037330089
1064.11392532553,-1051.03966308227
995.873902464985,-962.849152907778
902.106303358061,-954.83649096563
938.934483799678,-927.440909660609
902.963163866452,-890.537856989865
929.277472284722,-938.230347208102
996.355248504147,-983.09143140989
977.372420973314,-1020.19700414387
1174.72426663623,-360.724310710541
1044.47790477712,-412.417032547674
1218.42206507487,-418.613858674943
1185.25109153731,-452.345107983822
1285.13304815734,-383.452717340983
1376.49956319968,-426.503104134271
1405.39825329479,-463.960721481071
1350.30417779121,-484.518671552416
1263.16783570393,-381.240325617982
1100.26996144696,-283.754448641431
1446.05340843581,-498.14755711204
1280.87543134279,-343.343614968094
1352.61352211442,-458.561408311615
1248.46326280496,-478.940430417127
1199.85550789298,-433.362134466648
1202.25231336346,-353.339105217579
1195.57777056112,-434.104809151599
1203.99402696225,-452.733239214306
1250.92206652554,-499.707929390796
1318.21916433338,-366.807743278267
390.253968800324,1133.0780705629
328.418243943914,1075.86393789612
419.150442926772,1179.56300656166
359.809390557977,1238.50093454095
385.311329429917,1294.2187524987
411.30518323828,1366.9827120789
581.988391156459,1343.52881976071
461.221954093074,1363.03383343693
471.221031817131,1244.37146968431
272.98134684006,1079.0535922035
487.456639664392,1424.06820145248
429.520152820649,1288.13802066221
543.761552837724,1392.11191210697
517.143902867508,1222.33332556856
382.220777552052,1227.58489134395
336.987961578931,1123.85639643035
299.36280271781,1200.62575720277
440.196043735402,1211.40461724341
284.372919295535,1278.92607146316
437.214842318694,1298.8743710756
517.708643987555,551.18060715484
637.763751784436,558.957559540313
601.310929658828,702.564119418405
666.313498944109,704.856523598123
863.040877904939,744.843450467225
841.35447733186,790.693069381348
762.523297461445,873.790207318801
844.436836392621,781.930924684762
750.888711936534,721.821345309083
580.879656678509,643.87270490974
913.259369470538,900.899901361214
894.846071769584,692.037243906624
805.714616443524,890.716410573573
779.334019901155,703.348275779805
800.084667086621,695.990580511789
570.235763093302,555.443674798464
513.077404521423,726.562304428757
687.141079017673,692.316958724126
595.820266489753,712.675922314262
688.194779984464,826.150987957133
479.244313765087,-1133.16153392194
415.428069472085,-1033.76460658959
425.065354568856,-1168.8718705932
489.143693734944,-1201.48288263341
396.4008732096,-1291.51008015333
464.811704844923,-1360.69155758408
462.577983662928,-1395.72450187538
456.267714886162,-1334.10023991852
396.247162482263,-1249.93022836246
320.02487125,-1045.9892508313
444.315006330202,-1453.36577342215
385.000182499939,-1353.12816847971
431.581871778885,-1396.18489054154
503.224753175926,-1254.73282870729
425.443481324989,-1204.51807666521
350.178651481587,-1211.61539420404
401.573193494895,-1138.62959928958
523.673414737677,-1170.72658324919
426.635139788815,-1245.43922886572
482.584626373814,-1251.05845103149
655.519172837397,-612.914836307454
585.109058004156,-633.94159998679
657.817292510495,-724.9306814671
690.018194742334,-722.326953084103
759.34711311082,-746.198256425511
855.509230641499,-743.171781904985
664.155545864999,-954.94767258842
742.734247079496,-833.905549847719
795.65028290733,-720.944684149515
531.286992866265,-533.092860319371
845.870613988447,-866.183557276027
741.195623056556,-818.124295889897
806.917424310975,-847.271527080647
792.855190069873,-719.932148584607
723.663621759947,-744.058070891022
617.182630169201,-654.878567051369
667.572759525177,-728.247658492754
700.920287483303,-777.226128579802
612.641866910306,-672.628313109229
583.988736073479,-783.811779480998


==> Figures/Data/scatter1_abs1.txt <==
E_abs1_r,E_abs1_i,E_abs1_r_20,E_abs1_i_20
-76.8783470000942,77.1984684600601,-719.193620792502,719.772637343815
-84.6517443037143,28.29877180202,-821.521595272093,274.019723473151
-77.0099593439227,-77.2223707401799,-719.529376661054,-720.440217305495
-84.7082227447632,-28.3787746877596,-820.239341669362,-273.580672347378
-28.1832571828469,85.0883877193909,-274.027473894928,823.810611804094
-31.7376584942029,31.9343381213912,-325.797159274043,326.866590247512
-28.2444577181456,-85.030108269965,-274.201671124054,-823.675482075542
-31.7647486759048,-31.9467350018393,-325.649502769066,-326.712544326013
76.9519484723757,77.2173240513365,719.56034515749,720.28993343424
84.7358908623613,28.3062718553572,822.84725773046,273.774146805227
77.1005102058965,-77.2361310577555,722.658178781727,-722.398237733067
84.8058668721219,-28.3936920464532,824.268396172434,-274.962127941271
28.2608237135117,85.0954192971743,274.681411204815,824.460334961802
31.8286479048425,31.9381547882593,326.661266098806,326.847348756951
28.3176053584162,-85.0318627040866,274.709840392674,-823.819776660832
31.8586710108039,-31.9512017407196,327.268382822979,-327.195160382725
-77.2173240513365,76.9519484723757,-720.28993343424,719.56034515749
-85.0954192971743,28.2608237135117,-824.460334961802,274.681411204815
-77.1984684600601,-76.8783470000942,-719.772637343815,-719.193620792502
-85.0883877193909,-28.1832571828469,-823.810611804094,-274.027473894928
-28.3062718553572,84.7358908623613,-273.774146805227,822.84725773046
-31.9381547882593,31.8286479048425,-326.847348756951,326.661266098806
-28.29877180202,-84.6517443037143,-274.019723473151,-821.521595272093
-31.9343381213912,-31.7376584942029,-326.866590247512,-325.797159274043
77.2361310577555,77.1005102058965,722.398237733067,722.658178781727
85.0318627040866,28.3176053584162,823.819776660832,274.709840392674
77.2223707401799,-77.0099593439227,720.440217305495,-719.529376661054
85.030108269965,-28.2444577181456,823.675482075542,-274.201671124054
28.3936920464532,84.8058668721219,274.962127941271,824.268396172434
31.9512017407196,31.8586710108039,327.195160382725,327.268382822979
28.3787746877596,-84.7082227447632,273.580672347378,-820.239341669362
31.9467350018393,-31.7647486759048,326.712544326013,-325.649502769066
-77.2223707401799,77.0099593439227,-720.440217305495,719.529376661054
-85.030108269965,28.2444577181456,-823.675482075542,274.201671124054
-77.2361310577555,-77.1005102058965,-722.398237733067,-722.658178781727
-85.0318627040866,-28.3176053584162,-823.819776660832,-274.709840392674
-28.3787746877596,84.7082227447632,-273.580672347378,820.239341669362
-31.9467350018393,31.7647486759048,-326.712544326013,325.649502769066
-28.3936920464532,-84.8058668721219,-274.962127941271,-824.268396172434
-31.9512017407196,-31.8586710108039,-327.195160382725,-327.268382822979
77.1984684600601,76.8783470000942,719.772637343815,719.193620792502
85.0883877193909,28.1832571828469,823.810611804094,274.027473894928
77.2173240513365,-76.9519484723757,720.28993343424,-719.56034515749
85.0954192971743,-28.2608237135117,824.460334961802,-274.681411204815
28.29877180202,84.6517443037143,274.019723473151,821.521595272093
31.9343381213912,31.7376584942029,326.866590247512,325.797159274043
28.3062718553572,-84.7358908623613,273.774146805227,-822.84725773046
31.9381547882593,-31.8286479048425,326.847348756951,-326.661266098806
-77.1005102058965,77.2361310577555,-722.658178781727,722.398237733067
-84.8058668721219,28.3936920464532,-824.268396172434,274.962127941271
-76.9519484723757,-77.2173240513365,-719.56034515749,-720.28993343424
-84.7358908623613,-28.3062718553572,-822.84725773046,-273.774146805227
-28.3176053584162,85.0318627040866,-274.709840392674,823.819776660832
-31.8586710108039,31.9512017407196,-327.268382822979,327.195160382725
-28.2608237135117,-85.0954192971743,-274.681411204815,-824.460334961802
-31.8286479048425,-31.9381547882593,-326.661266098806,-326.847348756951
77.0099593439227,77.2223707401799,719.529376661054,720.440217305495
84.7082227447632,28.3787746877596,820.239341669362,273.580672347378
76.8783470000942,-77.1984684600601,719.193620792502,-719.772637343815
84.6517443037143,-28.29877180202,821.521595272093,-274.019723473151
28.2444577181456,85.030108269965,274.201671124054,823.675482075542
31.7647486759048,31.9467350018393,325.649502769066,326.712544326013
28.1832571828469,-85.0883877193909,274.027473894928,-823.810611804094
31.7376584942029,-31.9343381213912,325.797159274043,-326.866590247512


==> Figures/Data/scatter1_abs2.txt <==
E_abs2_r,E_abs2_i,E_abs2_r_20,E_abs2_i_20
-84.0968449492257,84.2246006204233,-806.7279001609,807.870290888539
-94.7048728941516,31.4758844408647,-961.51046776417,320.232940589581
-84.3774888316686,-84.4238483460806,-809.286586491747,-809.305944632337
-94.8443021174366,-31.7682047296134,-966.134202595325,-322.537817398705
-31.4455319312565,94.8868173343549,-322.616777708553,966.666753852124
-36.7684911827433,36.8371137963191,-418.892950288863,420.020466925652
-31.6966583570579,-94.9480726883316,-322.750023044919,-967.568760550018
-36.9012650115922,-36.9896153966515,-420.448539515849,-421.352787848038
84.2860513261509,84.4511135066956,808.387286278069,809.055403197256
94.7705226337662,31.7019964639471,965.06610605032,321.471325726293
84.2536313553848,-84.3228499617264,809.591046682307,-809.19878855289
94.7579238007786,-31.6057358688485,965.685920511981,-322.200727176246
31.6949388887515,94.9947485435014,322.78580996654,967.492971071772
36.8921998007409,36.9552022366179,420.435333663717,420.751607769136
31.5498081733473,-94.8924394264518,322.057470127048,-966.472949179706
36.8198822302622,-36.9014084828486,420.538043429358,-420.942592406309
-84.2501741990213,84.1213521593512,-806.49268062923,806.304888103621
-94.9245416298594,31.4630792200944,-966.38568150386,321.622736830933
-84.4638220876075,-84.2697676743168,-808.740890063058,-808.607967454967
-95.0334928623927,-31.6747345547697,-967.981509723571,-322.251132035709
-31.5074350733748,94.7261063959272,-320.687188850907,963.208065352465
-36.8813286334351,36.7875108639865,-419.806111692177,419.028677261727
-31.726277759603,-94.7637001468031,-322.142386325324,-966.929217779619
-36.9977907272511,-36.8768496078031,-421.285789354695,-420.783159838096
84.4022902306728,84.3997276958104,808.72060833,809.315162000998
94.9002599511777,31.7088506923588,963.465608466955,321.517729681311
84.2976184742843,-84.2143933695236,808.562884580649,-807.838522031987
94.8532021542765,-31.5309466771759,964.975469682019,-322.069218841783
31.747936033319,94.8609891816501,322.424702716271,966.469029802902
36.9450304832875,36.9174062003255,420.173610643988,420.570270842649
31.5687055859224,-94.7297649962416,320.703346632427,-963.006067918296
36.8542763749227,-36.798127759208,419.657145535594,-419.593446208569
-84.2697676743168,84.4638220876075,-808.607967454967,808.740890063058
-94.7637001468031,31.726277759603,-966.929217779619,322.142386325324
-84.2143933695236,-84.2976184742843,-807.838522031987,-808.562884580649
-94.7297649962416,-31.5687055859224,-963.006067918296,-320.703346632427
-31.6747345547697,95.0334928623927,-322.251132035709,967.981509723571
-36.8768496078031,36.9977907272511,-420.783159838096,421.285789354695
-31.5309466771759,-94.8532021542765,-322.069218841783,-964.975469682019
-36.798127759208,-36.8542763749227,-419.593446208569,-419.657145535594
84.1213521593512,84.2501741990213,806.304888103621,806.49268062923
94.7261063959272,31.5074350733748,963.208065352465,320.687188850907
84.3997276958104,-84.4022902306728,809.315162000998,-808.72060833
94.8609891816501,-31.747936033319,966.469029802902,-322.424702716271
31.4630792200944,94.9245416298594,321.622736830933,966.38568150386
36.7875108639865,36.8813286334351,419.028677261727,419.806111692177
31.7088506923588,-94.9002599511777,321.517729681311,-963.465608466955
36.9174062003255,-36.9450304832875,420.570270842649,-420.173610643988
-84.4511135066956,84.2860513261509,-809.055403197256,808.387286278069
-94.9947485435014,31.6949388887515,-967.492971071772,322.78580996654
-84.2246006204233,-84.0968449492257,-807.870290888539,-806.7279001609
-94.8868173343549,-31.4455319312565,-966.666753852124,-322.616777708553
-31.7019964639471,94.7705226337662,-321.471325726293,965.06610605032
-36.9552022366179,36.8921998007409,-420.751607769136,420.435333663717
-31.4758844408647,-94.7048728941516,-320.232940589581,-961.51046776417
-36.8371137963191,-36.7684911827433,-420.020466925652,-418.892950288863
84.3228499617264,84.2536313553848,809.19878855289,809.591046682307
94.8924394264518,31.5498081733473,966.472949179706,322.057470127048
84.4238483460806,-84.3774888316686,809.305944632337,-809.286586491747
94.9480726883316,-31.6966583570579,967.568760550018,-322.750023044919
31.6057358688485,94.7579238007786,322.200727176246,965.685920511981
36.9014084828486,36.8198822302622,420.942592406309,420.538043429358
31.7682047296134,-94.8443021174366,322.537817398705,-966.134202595325
36.9896153966515,-36.9012650115922,421.352787848038,-420.448539515849
-84.2976184742843,84.2143933695236,-808.562884580649,807.838522031987
-94.8532021542765,31.5309466771759,-964.975469682019,322.069218841783
-84.4022902306728,-84.3997276958104,-808.72060833,-809.315162000998
-94.9002599511777,-31.7088506923588,-963.465608466955,-321.517729681311
-31.5687055859224,94.7297649962416,-320.703346632427,963.006067918296
-36.8542763749227,36.798127759208,-419.657145535594,419.593446208569
-31.747936033319,-94.8609891816501,-322.424702716271,-966.469029802902
-36.9450304832875,-36.9174062003255,-420.173610643988,-420.570270842649
84.4638220876075,84.2697676743168,808.740890063058,808.607967454967
95.0334928623927,31.6747345547697,967.981509723571,322.251132035709
84.2501741990213,-84.1213521593512,806.49268062923,-806.304888103621
94.9245416298594,-31.4630792200944,966.38568150386,-321.622736830933
31.726277759603,94.7637001468031,322.142386325324,966.929217779619
36.9977907272511,36.8768496078031,421.285789354695,420.783159838096
31.5074350733748,-94.7261063959272,320.687188850907,-963.208065352465
36.8813286334351,-36.7875108639865,419.806111692177,-419.028677261727
-84.2536313553848,84.3228499617264,-809.591046682307,809.19878855289
-94.7579238007786,31.6057358688485,-965.685920511981,322.200727176246
-84.2860513261509,-84.4511135066956,-808.387286278069,-809.055403197256
-94.7705226337662,-31.7019964639471,-965.06610605032,-321.471325726293
-31.5498081733473,94.8924394264518,-322.057470127048,966.472949179706
-36.8198822302622,36.9014084828486,-420.538043429358,420.942592406309
-31.6949388887515,-94.9947485435014,-322.78580996654,-967.492971071772
-36.8921998007409,-36.9552022366179,-420.435333663717,-420.751607769136
84.3774888316686,84.4238483460806,809.286586491747,809.305944632337
94.8443021174366,31.7682047296134,966.134202595325,322.537817398705
84.0968449492257,-84.2246006204233,806.7279001609,-807.870290888539
94.7048728941516,-31.4758844408647,961.51046776417,-320.232940589581
31.6966583570579,94.9480726883316,322.750023044919,967.568760550018
36.9012650115922,36.9896153966515,420.448539515849,421.352787848038
31.4455319312565,-94.8868173343549,322.616777708553,-966.666753852124
36.7684911827433,-36.8371137963191,418.892950288863,-420.020466925652
-84.4238483460806,84.3774888316686,-809.305944632337,809.286586491747
-94.9480726883316,31.6966583570579,-967.568760550018,322.750023044919
-84.3228499617264,-84.2536313553848,-809.19878855289,-809.591046682307
-94.8924394264518,-31.5498081733473,-966.472949179706,-322.057470127048
-31.7682047296134,94.8443021174366,-322.537817398705,966.134202595325
-36.9896153966515,36.9012650115922,-421.352787848038,420.448539515849
-31.6057358688485,-94.7579238007786,-322.200727176246,-965.685920511981
-36.9014084828486,-36.8198822302622,-420.942592406309,-420.538043429358
84.2246006204233,84.0968449492257,807.870290888539,806.7279001609
94.8868173343549,31.4455319312565,966.666753852124,322.616777708553
84.4511135066956,-84.2860513261509,809.055403197256,-808.387286278069
94.9947485435014,-31.6949388887515,967.492971071772,-322.78580996654
31.4758844408647,94.7048728941516,320.232940589581,961.51046776417
36.8371137963191,36.7684911827433,420.020466925652,418.892950288863
31.7019964639471,-94.7705226337662,321.471325726293,-965.06610605032
36.9552022366179,-36.8921998007409,420.751607769136,-420.435333663717
-84.3997276958104,84.4022902306728,-809.315162000998,808.72060833
-94.8609891816501,31.747936033319,-966.469029802902,322.424702716271
-84.1213521593512,-84.2501741990213,-806.304888103621,-806.49268062923
-94.7261063959272,-31.5074350733748,-963.208065352465,-320.687188850907
-31.7088506923588,94.9002599511777,-321.517729681311,963.465608466955
-36.9174062003255,36.9450304832875,-420.570270842649,420.173610643988
-31.4630792200944,-94.9245416298594,-321.622736830933,-966.38568150386
-36.7875108639865,-36.8813286334351,-419.028677261727,-419.806111692177
84.2143933695236,84.2976184742843,807.838522031987,808.562884580649
94.7297649962416,31.5687055859224,963.006067918296,320.703346632427
84.2697676743168,-84.4638220876075,808.607967454967,-808.740890063058
94.7637001468031,-31.726277759603,966.929217779619,-322.142386325324
31.5309466771759,94.8532021542765,322.069218841783,964.975469682019
36.798127759208,36.8542763749227,419.593446208569,419.657145535594
31.6747345547697,-95.0334928623927,322.251132035709,-967.981509723571
36.8768496078031,-36.9977907272511,420.783159838096,-421.285789354695


==> Figures/Data/scatter1_abs3.txt <==
E_abs3_r,E_abs3_i,E_abs3_r_20,E_abs3_i_20
-93.8990896791287,93.9837194469565,-934.061862220031,934.371171681648
-109.31245223107,36.4439609823513,-1210.47474000268,403.290352662312
-93.9726681930942,-93.9960394301007,-934.554429751226,-934.767384890884
-109.349974266551,-36.4913902895791,-1210.32984461069,-403.437769970036
-36.4245531302499,109.442592740451,-403.978766723939,1212.27408317332
-45.3525234229555,45.4143391963072,-709.081737874577,709.706957774988
-36.4633408232788,-109.400600356936,-404.115193230928,-1211.72664235789
-45.3753552044596,-45.4176723976826,-709.350703277121,-710.19605075395
93.9119050532201,93.9894691069592,934.066093163094,934.260840157602
109.321390992457,36.4470974860875,1210.68456984206,403.325227129939
93.9933871212053,-93.9966877203081,935.207939307782,-934.865642225097
109.365848824751,-36.4983614079158,1211.91976166699,-404.122081435378
36.437255124961,109.442828389209,403.945105971534,1212.04197917605
45.3649342101438,45.415551251743,709.37728140985,710.04948695219
36.4725644834614,-109.396729644124,403.815065776552,-1211.21534982638
45.3891265959667,-45.4188819777301,711.851554460905,-711.572904892281
-93.9894691069592,93.9119050532201,-934.260840157602,934.066093163094
-109.442828389209,36.437255124961,-1212.04197917605,403.945105971534
-93.9837194469565,-93.8990896791287,-934.371171681648,-934.061862220031
-109.442592740451,-36.4245531302499,-1212.27408317332,-403.978766723939
-36.4470974860875,109.321390992457,-403.325227129939,1210.68456984206
-45.415551251743,45.3649342101438,-710.04948695219,709.37728140985
-36.4439609823513,-109.31245223107,-403.290352662312,-1210.47474000268
-45.4143391963072,-45.3525234229555,-709.706957774988,-709.081737874577
93.9966877203081,93.9933871212053,934.865642225097,935.207939307782
109.396729644124,36.4725644834614,1211.21534982638,403.815065776552
93.9960394301007,-93.9726681930942,934.767384890884,-934.554429751226
109.400600356936,-36.4633408232788,1211.72664235789,-404.115193230928
36.4983614079158,109.365848824751,404.122081435378,1211.91976166699
45.4188819777301,45.3891265959667,711.572904892281,711.851554460905
36.4913902895791,-109.349974266551,403.437769970036,-1210.32984461069
45.4176723976826,-45.3753552044596,710.19605075395,-709.350703277121
-93.9960394301007,93.9726681930942,-934.767384890884,934.554429751226
-109.400600356936,36.4633408232788,-1211.72664235789,404.115193230928
-93.9966877203081,-93.9933871212053,-934.865642225097,-935.207939307782
-109.396729644124,-36.4725644834614,-1211.21534982638,-403.815065776552
-36.4913902895791,109.349974266551,-403.437769970036,1210.32984461069
-45.4176723976826,45.3753552044596,-710.19605075395,709.350703277121
-36.4983614079158,-109.365848824751,-404.122081435378,-1211.91976166699
-45.4188819777301,-45.3891265959667,-711.572904892281,-711.851554460905
93.9837194469565,93.8990896791287,934.371171681648,934.061862220031
109.442592740451,36.4245531302499,1212.27408317332,403.978766723939
93.9894691069592,-93.9119050532201,934.260840157602,-934.066093163094
109.442828389209,-36.437255124961,1212.04197917605,-403.945105971534
36.4439609823513,109.31245223107,403.290352662312,1210.47474000268
45.4143391963072,45.3525234229555,709.706957774988,709.081737874577
36.4470974860875,-109.321390992457,403.325227129939,-1210.68456984206
45.415551251743,-45.3649342101438,710.04948695219,-709.37728140985
-93.9933871212053,93.9966877203081,-935.207939307782,934.865642225097
-109.365848824751,36.4983614079158,-1211.91976166699,404.122081435378
-93.9119050532201,-93.9894691069592,-934.066093163094,-934.260840157602
-109.321390992457,-36.4470974860875,-1210.68456984206,-403.325227129939
-36.4725644834614,109.396729644124,-403.815065776552,1211.21534982638
-45.3891265959667,45.4188819777301,-711.851554460905,711.572904892281
-36.437255124961,-109.442828389209,-403.945105971534,-1212.04197917605
-45.3649342101438,-45.415551251743,-709.37728140985,-710.04948695219
93.9726681930942,93.9960394301007,934.554429751226,934.767384890884
109.349974266551,36.4913902895791,1210.32984461069,403.437769970036
93.8990896791287,-93.9837194469565,934.061862220031,-934.371171681648
109.31245223107,-36.4439609823513,1210.47474000268,-403.290352662312
36.4633408232788,109.400600356936,404.115193230928,1211.72664235789
45.3753552044596,45.4176723976826,709.350703277121,710.19605075395
36.4245531302499,-109.442592740451,403.978766723939,-1212.27408317332
45.3525234229555,-45.4143391963072,709.081737874577,-709.706957774988


==> Figures/Data/scatter_MMSE_closed.txt <==
Er_mmse_cl,Ei_mmse_cl,Er_mmse,Ei_mmse
-0.628458511680277,0.631075413111402,-0.627853307391211,0.631806397650359
-0.692003812675453,0.231334370509495,-0.691519226233316,0.23175054497887
-0.629534404970765,-0.631270807419111,-0.629169622944108,-0.631566129134659
-0.692465507787129,-0.231988371232247,-0.691422500643873,-0.231327729064081
-0.230390071516662,0.695573247787667,-0.230931132543275,0.695097646731033
-0.259446286240509,0.261054085973515,-0.258271536309259,0.260624235812205
-0.230890368399057,-0.695096829947313,-0.23191880501514,-0.693579932790177
-0.259667740732416,-0.26115542692763,-0.260872102070913,-0.260236644598026
0.6290601826778,0.63122955218037,0.630813040643858,0.631567157707647
0.692691686739788,0.231395681301697,0.69213018144743,0.229190817268727
0.630274632384179,-0.631383294082018,0.62868547987935,-0.631056151328959
0.693263720617512,-0.232110316375562,0.690191975827183,-0.232006857225011
0.231024155733089,0.695630728926128,0.230475865108704,0.694455878889769
0.260190098663911,0.261085286134198,0.258025131512543,0.262549160552884
0.231488329449615,-0.695111171944766,0.229780140576505,-0.695150467551847
0.260435528973286,-0.261191941241197,0.25992914107537,-0.259106375779316
-0.687467669065942,0.688512035160071,-0.689147972684485,0.690746963917062
-0.774185265297853,0.257306358180438,-0.77343227724384,0.260156328608158
-0.689761852585158,-0.690140828363989,-0.691559907705728,-0.690090451881387
-0.775325059343507,-0.259695992983599,-0.773742836871787,-0.260620635883701
-0.257058235090406,0.775672609089188,-0.255208371441063,0.777506853416511
-0.30057190544703,0.3011328756978,-0.301457492648883,0.298462184673408
-0.259111121838902,-0.776173354098606,-0.257147567202224,-0.775820339972133
-0.301657293545559,-0.302379532689185,-0.299906122623795,-0.302747707680858
0.689014377114213,0.690363713258494,0.688787591274253,0.693184039857972
0.774721933153763,0.259154759336867,0.773794088110676,0.259632214149056
0.688749353120183,-0.689315195441455,0.689154741744727,-0.690612445016741
0.774618941295362,-0.258367856487239,0.772300402775766,-0.260001844893833
0.259097065676993,0.776554915872709,0.257597435276529,0.775685238890481
0.301583188038066,0.30209821494263,0.299620339447628,0.303138495543367
0.25791066356299,-0.775718568085051,0.259999866485434,-0.775311959345029
0.300992012570787,-0.301658466382069,0.300709792981162,-0.299857677281943
-0.63122955218037,0.6290601826778,-0.629190623123265,0.627980926743003
-0.695630728926128,0.231024155733089,-0.69350769505495,0.228648904293521
-0.631075413111402,-0.628458511680277,-0.63226147964999,-0.628104345055269
-0.695573247787667,-0.230390071516662,-0.694023880145548,-0.230515703158795
-0.231395681301697,0.692691686739788,-0.231199194584091,0.690972539168198
-0.261085286134198,0.260190098663911,-0.260029416849589,0.259342547077978
-0.231334370509495,-0.692003812675453,-0.230705804996602,-0.689335106221442
-0.261054085973515,-0.259446286240509,-0.260277798257426,-0.257640998352401
0.631383294082018,0.630274632384179,0.631249091812345,0.628801973959815
0.695111171944766,0.231488329449615,0.692943206656591,0.230589742621144
0.631270807419111,-0.629534404970765,0.630227890657449,-0.630053192310206
0.695096829947313,-0.230890368399057,0.696089225295418,-0.231834418937961
0.232110316375562,0.693263720617512,0.23505543953745,0.691484556315894
0.261191941241197,0.260435528973286,0.26165894849568,0.257603956557065
0.231988371232247,-0.692465507787129,0.233100973015875,-0.689040359179724
0.26115542692763,-0.259667740732416,0.258427519019119,-0.260069790979702
-0.688721091855111,0.687668008503533,-0.690169514936607,0.690188857455879
-0.775980994421756,0.257201679160908,-0.774622981096873,0.25657049602311
-0.690467602274805,-0.688881262915017,-0.690174551788187,-0.689099329668859
-0.776871639604899,-0.258931901021936,-0.778342007551097,-0.260872436638508
-0.257564275582718,0.774358843105446,-0.256559441440224,0.773587452038593
-0.301494319352774,0.300727385904573,-0.299608881117052,0.297262238582393
-0.259353251988245,-0.77466616127299,-0.261786514815314,-0.773407442659349
-0.302446363679985,-0.301457704598526,-0.299265084321393,-0.302352765330793
0.689964596932741,0.68994364894272,0.689908991726201,0.690337890585966
0.775782498639252,0.259210790694908,0.774836982566641,0.259810643251428
0.689108935243829,-0.688428593801624,0.689667076107811,-0.690337533547327
0.77539781460067,-0.257756476223192,0.775008996554454,-0.258422886097091
0.259530302185034,0.775461471323592,0.261300854913297,0.774973726124249
0.302015063766666,0.301789243149626,0.303177809916503,0.30403091547725
0.258065144509121,-0.774388751117236,0.257952387476135,-0.775956965149657
0.301273174872102,-0.300814175988256,0.299822572688479,-0.299782905746684
-0.688881262915017,0.690467602274805,-0.689582421767695,0.691642953028124
-0.77466616127299,0.259353251988245,-0.773356806045332,0.26201273138492
-0.688428593801624,-0.689108935243829,-0.691663088037447,-0.68916738434853
-0.774388751117236,-0.258065144509121,-0.774098097040408,-0.258930301953996
-0.258931901021936,0.776871639604899,-0.258699744311818,0.774791225459132
-0.301457704598526,0.302446363679985,-0.301236889586377,0.299830945020966
-0.257756476223192,-0.77539781460067,-0.257801452209454,-0.776344979103736
-0.300814175988256,-0.301273174872102,-0.298403696058134,-0.298848237328682
0.687668008503533,0.688721091855111,0.689435284411939,0.689636045906543
0.774358843105446,0.257564275582718,0.774577200811909,0.258401611283468
0.68994364894272,-0.689964596932741,0.691218374236863,-0.690373380529325
0.775461471323592,-0.259530302185034,0.77394477629243,-0.259900955651223
0.257201679160908,0.775980994421756,0.257889733662179,0.775036864766225
0.300727385904573,0.301494319352774,0.298664151409761,0.299489665377093
0.259210790694908,-0.775782498639252,0.257082073398834,-0.775146829853331
0.301789243149626,-0.302015063766666,0.299645335506817,-0.301052727552435
-0.76759821784157,0.768290042002836,-0.770189484957342,0.769972075553304
-0.893598050920314,0.297918963823124,-0.896495781407469,0.29768135381452
-0.768199701161422,-0.768390754343474,-0.76862803506438,-0.773214561530043
-0.893904782835,-0.298306684852432,-0.895229651890907,-0.299073778247979
-0.29776031017977,0.894661912384906,-0.296897766378026,0.896768616073624
-0.370743915335492,0.37124924161311,-0.369061862734203,0.372811004586875
-0.298077388483137,-0.894318636652846,-0.297824739341428,-0.896180430406759
-0.37093055862301,-0.371276489581586,-0.372834968474943,-0.372798965344146
0.767702979861597,0.768337043829865,0.767948550641917,0.770866472577647
0.893671122739579,0.297944603844623,0.89711735944289,0.297715009482516
0.768369072476395,-0.768396053930611,0.772404078036168,-0.770318301663218
0.894034552810674,-0.298363671752197,0.895410930233657,-0.298946359153421
0.297864145355772,0.894663838746139,0.296689942771055,0.896436562716073
0.370845369973235,0.371259149819842,0.368565086858154,0.371169929484984
0.298152789268622,-0.894286994682025,0.299634674065078,-0.893549648630725
0.371043135812142,-0.371286377552726,0.369963661999897,-0.372664882458647
-0.690363713258494,0.689014377114213,-0.689721680653522,0.69118341708156
-0.776554915872709,0.259097065676993,-0.777870914333096,0.259053766149312
-0.688512035160071,-0.687467669065942,-0.691714622226374,-0.686735890619718
-0.775672609089188,-0.257058235090406,-0.774320008569791,-0.258010723104086
-0.259154759336867,0.774721933153763,-0.25914566322322,0.776782367590988
-0.30209821494263,0.301583188038066,-0.301720720720843,0.299576718505714
-0.257306358180438,-0.774185265297853,-0.256405752203119,-0.773276261117667
-0.3011328756978,-0.30057190544703,-0.298550637162,-0.29974501295158
0.689315195441455,0.688749353120183,0.69069262768362,0.689749755976492
0.775718568085051,0.25791066356299,0.775710610807046,0.257540473691261
0.690140828363989,-0.689761852585158,0.69195319012556,-0.691396284966019
0.776173354098606,-0.259111121838902,0.776188354868491,-0.25933293416851
0.258367856487239,0.774618941295362,0.257223629182872,0.773370328474922
0.301658466382069,0.300992012570787,0.299087203937039,0.300173002791949
0.259695992983599,-0.775325059343507,0.260762819032651,-0.775947811512853
0.302379532689185,-0.301657293545559,0.304112794612444,-0.301492049783805
-0.768337043829865,0.767702979861597,-0.769771663781762,0.771951242059163
-0.894663838746139,0.297864145355772,-0.894744141579866,0.299099269692384
-0.768290042002836,-0.76759821784157,-0.770938783189493,-0.767880789928534
-0.894661912384906,-0.29776031017977,-0.897493462054182,-0.299490001555429
-0.297944603844623,0.893671122739579,-0.299217060721696,0.89582329964772
-0.371259149819842,0.370845369973235,-0.368451887486263,0.370444876404554
-0.297918963823124,-0.893598050920314,-0.296960592405889,-0.896789533945664
-0.37124924161311,-0.370743915335492,-0.372615954803024,-0.374300203643038
0.768396053930611,0.768369072476395,0.76997365168113,0.772068648769369
0.894286994682025,0.298152789268622,0.894743089047692,0.298781307701891
0.768390754343474,-0.768199701161422,0.772370100068173,-0.770369249661733
0.894318636652846,-0.298077388483137,0.894687506916007,-0.299824726073401
0.298363671752197,0.894034552810674,0.297265802615403,0.895232818614926
0.371286377552726,0.371043135812142,0.368488785358037,0.371459011059438
0.298306684852432,-0.893904782835,0.301480455341272,-0.893621714266087
0.371276489581586,-0.37093055862301,0.369143110505405,-0.370370818112476
-0.631270807419111,0.629534404970765,-0.629550877346175,0.631192924931423
-0.695096829947313,0.230890368399057,-0.691879845437895,0.231099718677235
-0.631383294082018,-0.630274632384179,-0.631288468125858,-0.630978660699942
-0.695111171944766,-0.231488329449615,-0.695984259767565,-0.231929360073807
-0.231988371232247,0.692465507787129,-0.233201103345092,0.691443922767057
-0.26115542692763,0.259667740732416,-0.260199943512772,0.259991743911729
-0.232110316375562,-0.693263720617512,-0.231438044489968,-0.690428206161536
-0.261191941241197,-0.260435528973286,-0.260678231673374,-0.261078349341059
0.631075413111402,0.628458511680277,0.63225195981258,0.628938991386869
0.695573247787667,0.230390071516662,0.695652399537332,0.232264865241743
0.63122955218037,-0.6290601826778,0.631480332892022,-0.627540665270624
0.695630728926128,-0.231024155733089,0.694870152940078,-0.231042571305201
0.231334370509495,0.692003812675453,0.231155875117779,0.690556002613886
0.261054085973515,0.259446286240509,0.261094567565982,0.25795191165572
0.231395681301697,-0.692691686739788,0.229966361934939,-0.691640446885053
0.261085286134198,-0.260190098663911,0.256827612414015,-0.258790694188081
-0.689108935243829,0.688428593801624,-0.688463260008918,0.690056540807263
-0.77539781460067,0.257756476223192,-0.776241873633572,0.258337275316127
-0.689964596932741,-0.68994364894272,-0.692136110722709,-0.690962373854162
-0.775782498639252,-0.259210790694908,-0.775826688055339,-0.259441756555984
-0.258065144509121,0.774388751117236,-0.258628691360501,0.773448624617857
-0.301273174872102,0.300814175988256,-0.30017927062035,0.299690731448703
-0.259530302185034,-0.775461471323592,-0.26166751108496,-0.775431327454987
-0.302015063766666,-0.301789243149626,-0.302662997431827,-0.299998075688682
0.690467602274805,0.688881262915017,0.690842167896175,0.692407436702816
0.776871639604899,0.258931901021936,0.775099642138192,0.258359658831367
0.688721091855111,-0.687668008503533,0.689554074845691,-0.687978236859812
0.775980994421756,-0.257201679160908,0.777670071869248,-0.256131896920116
0.259353251988245,0.77466616127299,0.261480578729718,0.773805953779411
0.302446363679985,0.301457704598526,0.301692429310922,0.302234806773507
0.257564275582718,-0.774358843105446,0.255018651845092,-0.774826284845157
0.301494319352774,-0.300727385904573,0.30026926062449,-0.299287899939461
-0.630274632384179,0.631383294082018,-0.627561675147733,0.631815162382425
-0.693263720617512,0.232110316375562,-0.692187712350784,0.229794680769113
-0.6290601826778,-0.63122955218037,-0.62892462828839,-0.631668948979349
-0.692691686739788,-0.231395681301697,-0.691372034221526,-0.231192674528072
-0.231488329449615,0.695111171944766,-0.230126050951263,0.693779438981965
-0.260435528973286,0.261191941241197,-0.261001121900652,0.262582955189891
-0.231024155733089,-0.695630728926128,-0.228495545597778,-0.694021556118996
-0.260190098663911,-0.261085286134198,-0.259692435902439,-0.259221625429224
0.629534404970765,0.631270807419111,0.631065819350663,0.630462864095478
0.692465507787129,0.231988371232247,0.692483073486716,0.231080489473471
0.628458511680277,-0.631075413111402,0.62924610162349,-0.631610957256606
0.692003812675453,-0.231334370509495,0.691348851970339,-0.230281618796583
0.230890368399057,0.695096829947313,0.23070699539523,0.694298201475879
0.259667740732416,0.26115542692763,0.256520296513386,0.257781268488679
0.230390071516662,-0.695573247787667,0.230676897541111,-0.694798451088506
0.259446286240509,-0.261054085973515,0.257564692523388,-0.261438376863423
-0.688749353120183,0.689315195441455,-0.689025245564146,0.691812630472232
-0.774618941295362,0.258367856487239,-0.77518478608934,0.259781129652103
-0.689014377114213,-0.690363713258494,-0.68878098902993,-0.690820195700338
-0.774721933153763,-0.259154759336867,-0.772700620444142,-0.260055478555772
-0.25791066356299,0.775718568085051,-0.258910690113196,0.774994769205204
-0.300992012570787,0.301658466382069,-0.297634916130962,0.301066243336721
-0.259097065676993,-0.776554915872709,-0.25804250668797,-0.77580771209096
-0.301583188038066,-0.30209821494263,-0.299142581175854,-0.29988914468568
0.689761852585158,0.690140828363989,0.691517621045358,0.689081692411518
0.775325059343507,0.259695992983599,0.775257383151613,0.258127581475889
0.687467669065942,-0.688512035160071,0.68836911278286,-0.689346157615851
0.774185265297853,-0.257306358180438,0.773075802708738,-0.25677138341435
0.259111121838902,0.776173354098606,0.258874447598314,0.776116197719415
0.301657293545559,0.302379532689185,0.299020491349291,0.301871983130341
0.257058235090406,-0.775672609089188,0.257009039774416,-0.777869565518882
0.30057190544703,-0.3011328756978,0.302231423846662,-0.300144024142639
-0.690140828363989,0.689761852585158,-0.690402411383202,0.692344478119734
-0.776173354098606,0.259111121838902,-0.77593174137265,0.256906405920083
-0.689315195441455,-0.688749353120183,-0.691357549583241,-0.68751320674691
-0.775718568085051,-0.25791066356299,-0.778104157322,-0.25683665945683
-0.259695992983599,0.775325059343507,-0.259240826287153,0.775940142981217
-0.302379532689185,0.301657293545559,-0.302406948976606,0.301498384756742
-0.258367856487239,-0.774618941295362,-0.256765512412283,-0.774316057028566
-0.301658466382069,-0.300992012570787,-0.300554692317336,-0.30098321671804
0.688512035160071,0.687467669065942,0.690276905650966,0.686918355337688
0.775672609089188,0.257058235090406,0.774774167998376,0.259224540343245
0.690363713258494,-0.689014377114213,0.692842848086549,-0.687472933524804
0.776554915872709,-0.259097065676993,0.776925318694906,-0.257376942872594
0.257306358180438,0.774185265297853,0.257922690185842,0.774653488783466
0.3011328756978,0.30057190544703,0.301853402472795,0.301138814730506
0.259154759336867,-0.774721933153763,0.258572234393514,-0.774716492445523
0.30209821494263,-0.301583188038066,0.303181107435804,-0.301057169402631
-0.768390754343474,0.768199701161422,-0.772338149846285,0.771539633421653
-0.894318636652846,0.298077388483137,-0.895954428936072,0.299598940661208
-0.768396053930611,-0.768369072476395,-0.77144462823045,-0.770182101135702
-0.894286994682025,-0.298152789268622,-0.894763464455539,-0.295997962663484
-0.298306684852432,0.893904782835,-0.297382794746632,0.895965406995116
-0.371276489581586,0.37093055862301,-0.368928610934844,0.371730893345422
-0.298363671752197,-0.894034552810674,-0.301699384293209,-0.896119248479652
-0.371286377552726,-0.371043135812142,-0.372196508432581,-0.369505193462707
0.768290042002836,0.76759821784157,0.769785780614774,0.770930361331137
0.894661912384906,0.29776031017977,0.8954846892537,0.297689073636088
0.768337043829865,-0.767702979861597,0.76860364861466,-0.770415705046062
0.894663838746139,-0.297864145355772,0.897082438747347,-0.299560153072631
0.297918963823124,0.893598050920314,0.298713776236644,0.895776624710216
0.37124924161311,0.370743915335492,0.367625975363617,0.371446301972273
0.297944603844623,-0.893671122739579,0.298902059805969,-0.895730996337532
0.371259149819842,-0.370845369973235,0.371713248514769,-0.368505961048337
-0.68994364894272,0.689964596932741,-0.690570150080276,0.690489741748393
-0.775461471323592,0.259530302185034,-0.77377692092888,0.260178681865344
-0.687668008503533,-0.688721091855111,-0.689903927728918,-0.688579737948069
-0.774358843105446,-0.257564275582718,-0.774174896996517,-0.257416041699116
-0.259210790694908,0.775782498639252,-0.260574566335409,0.77519546133593
-0.301789243149626,0.302015063766666,-0.2995183928289,0.30103477894288
-0.257201679160908,-0.775980994421756,-0.254805506803962,-0.777559572142891
-0.300727385904573,-0.301494319352774,-0.299644835371539,-0.300385964377443
0.688428593801624,0.689108935243829,0.690081177668795,0.688824532396742
0.774388751117236,0.258065144509121,0.774970959029009,0.256627161688426
0.688881262915017,-0.690467602274805,0.690508293902105,-0.690316959895214
0.77466616127299,-0.259353251988245,0.772937630400554,-0.259531248392694
0.257756476223192,0.77539781460067,0.255228324019763,0.775228577985921
0.300814175988256,0.301273174872102,0.297748631122504,0.300353622260832
0.258931901021936,-0.776871639604899,0.260575892821953,-0.778148701873339
0.301457704598526,-0.302446363679985,0.298880841793717,-0.300828357776331
-0.768369072476395,0.768396053930611,-0.768667979638373,0.770969039494014
-0.894034552810674,0.298363671752197,-0.896351810227647,0.2985137857626
-0.767702979861597,-0.768337043829865,-0.7712666643599,-0.76924864469488
-0.893671122739579,-0.297944603844623,-0.896535286702072,-0.30145044266049
-0.298152789268622,0.894286994682025,-0.297288431644961,0.896515939610379
-0.371043135812142,0.371286377552726,-0.371789978231748,0.372302426356091
-0.297864145355772,-0.894663838746139,-0.297040662175865,-0.895370162196907
-0.370845369973235,-0.371259149819842,-0.370988902835812,-0.373062001534161
0.768199701161422,0.768390754343474,0.771142893207149,0.770221787172269
0.893904782835,0.298306684852432,0.895826143105461,0.30119890992795
0.76759821784157,-0.768290042002836,0.770929358312398,-0.772744007756332
0.893598050920314,-0.297918963823124,0.89486199745705,-0.296969676956097
0.298077388483137,0.894318636652846,0.298458478492961,0.895291242963467
0.37093055862301,0.371276489581586,0.371440837778328,0.370979601820517
0.29776031017977,-0.894661912384906,0.298657800439221,-0.89727748264168
0.370743915335492,-0.37124924161311,0.371544752682704,-0.368851290502388

